Prime+Retouch: When Cache is Locked and Leaked

Caches on the modern commodity CPUs have become one of the major sources of side-channel leakages and been abused as a new attack vector. To thwart the cache-based side-channel attacks, two types of countermeasures have been proposed: detection-based ones that limit the amount of microarchitectural traces an attacker can leave, and cache prefetching-and-locking techniques that claim to prevent such leakage by disallowing evictions on sensitive data. In this paper, we present the Prime+Retouch attack that completely bypasses these defense schemes by accurately inferring the cache activities with the metadata of the cache replacement policy. Prime+Retouch has three noticeable properties: 1) it incurs no eviction on the victim's data, allowing us to bypass the two known mitigation schemes, 2) it requires minimal synchronization of only one memory access to the attacker's pre-primed cache lines, and 3) it leaks data via non-shared memory, yet because underlying eviction metadata is shared. We demonstrate Prime+Retouch in two architectures: predominant Intel x86 and emerging Apple M1. We elucidate how Prime+Retouch can break the T-table implementation of AES with robust cache side-channel mitigations such as Cloak, under both normal and SGX-protected environments. We also manifest feasibility of the Prime+Retouch attack on the M1 platform imposing more restrictions where the precise measurement tools such as core clock cycle timer and performance counters are inaccessible to the attacker. Furthermore, we first demystify undisclosed cache architecture and its eviction policy of L1 data cache on Apple M1 architecture. We also devise a user-space noise-free cache monitoring tool by repurposing Intel TSX.

==> abstract.txt <==
Caches on the modern commodity CPUs have become one of the major sources
of side-channel leakages and been abused as a new attack vector.  To
thwart the cache-based side-channel attacks, two types of
countermeasures have been proposed: detection-based ones that limit the
amount of microarchitectural traces an attacker can leave, and cache
prefetching-and-locking techniques that claim to prevent such leakage by
disallowing evictions on sensitive data.  In this paper, we present the
Prime+Retouch attack that completely bypasses these defense schemes by
accurately inferring the cache activities with the metadata of the cache
replacement policy.  Prime+Retouch has three noticeable properties: 1)
it incurs no eviction on the victim's data, allowing us to bypass the
two known mitigation schemes, 2) it requires minimal synchronization of
only one memory access to the attacker's pre-primed cache lines, and 3)
it leaks data via non-shared memory, yet because underlying eviction
metadata is shared.

We demonstrate Prime+Retouch in two architectures: predominant Intel x86
and emerging Apple M1.  We elucidate how Prime+Retouch can break the
T-table implementation of AES with robust cache side-channel mitigations
such as Cloak, under both normal and SGX-protected environments.  We
also manifest feasibility of the Prime+Retouch attack on the M1 platform
imposing more restrictions where the precise measurement tools such as
core clock cycle timer and performance counters are inaccessible to the
attacker.  Furthermore, we first demystify undisclosed cache
architecture and its eviction policy of L1 data cache on Apple M1
architecture.  We also devise a user-space noise-free cache monitoring
tool by repurposing Intel TSX.


==> data/back-to-back/10.dat <==
x y
0 1
1 0
2 1
3 0
4 2
5 2
6 0
7 0
8 1
9 1
10 0
11 0
12 0
13 1
14 0
15 1
16 0
17 0
18 0
19 1
20 0
21 0
22 0
23 0
24 1
25 0
26 0
27 0
28 0
29 1
30 0
31 0
32 1
33 1
34 1
35 0
36 1
37 0
38 2
39 1
40 0
41 0
42 1
43 1
44 2
45 1
46 0
47 0
48 0
49 1
50 0
51 1
52 1
53 1
54 0
55 0
56 0
57 0
58 0
59 0
60 2
61 0
62 0
63 0
64 0
65 0
66 2
67 0
68 1
69 0
70 0
71 0
72 0
73 2
74 0
75 0
76 1
77 0
78 0
79 0
80 0
81 1
82 0
83 3
84 0
85 0
86 0
87 0
88 1
89 0
90 0
91 0
92 2
93 1
94 0
95 1
96 0
97 0
98 0
99 1
100 0
101 0
102 0
103 0
104 0
105 2
106 0
107 0
108 0
109 0
110 0
111 0
112 1
113 0
114 1
115 3
116 0
117 1
118 0
119 1
120 0
121 1
122 2
123 0
124 0
125 3
126 0
127 0
128 0
129 0
130 0
131 0
132 0
133 1
134 1
135 1
136 0
137 1
138 0
139 0
140 1
141 3
142 0
143 0
144 1
145 0
146 2
147 0
148 0
149 0
150 1
151 0
152 2
153 0
154 0
155 1
156 0
157 0
158 0
159 0
160 1
161 2
162 1
163 3
164 1
165 1
166 0
167 0
168 0
169 0
170 0
171 1
172 1
173 0
174 1
175 1
176 0
177 0
178 2
179 1
180 1
181 1
182 1
183 2
184 0
185 0
186 1
187 0
188 1
189 1
190 3
191 2
192 4
193 3
194 3
195 0
196 3
197 2
198 4
199 4
200 12
201 3
202 7
203 8
204 5
205 11
206 4
207 8
208 6
209 7
210 12
211 11
212 4
213 9
214 9
215 8
216 6
217 9
218 6
219 10
220 13
221 7
222 9
223 17
224 10
225 11
226 9
227 25
228 13
229 24
230 16
231 26
232 20
233 31
234 29
235 38
236 38
237 36
238 44
239 52
240 49
241 71
242 53
243 57
244 66
245 69
246 67
247 69
248 70
249 66
250 65
251 68
252 71
253 71
254 65
255 76
256 67
257 73
258 68
259 69
260 75
261 77
262 77
263 74
264 81
265 58
266 72
267 72
268 71
269 72
270 74
271 82
272 76
273 70
274 75
275 67
276 71
277 73
278 72
279 80
280 75
281 75
282 79
283 76
284 68
285 76
286 77
287 69
288 75
289 71
290 74
291 82
292 79
293 76
294 81
295 74
296 69
297 78
298 69
299 72
300 81
301 77
302 79
303 72
304 68
305 81
306 80
307 71
308 72
309 74
310 71
311 77
312 89
313 73
314 69
315 67
316 70
317 73
318 69
319 73
320 78
321 77
322 77
323 84
324 73
325 76
326 64
327 76
328 74
329 76
330 76
331 72
332 78
333 68
334 74
335 81
336 75
337 74
338 74
339 78
340 80
341 82
342 74
343 81
344 74
345 72
346 73
347 85
348 74
349 78
350 76
351 79
352 78
353 73
354 73
355 81
356 71
357 83
358 76
359 78
360 75
361 77
362 73
363 76
364 77
365 75
366 78
367 80
368 81
369 77
370 72
371 78
372 75
373 81
374 64
375 77
376 77
377 71
378 80
379 76
380 81
381 82
382 73
383 81
384 70
385 72
386 75
387 72
388 68
389 78
390 78
391 78
392 76
393 72
394 77
395 72
396 73
397 73
398 77
399 80
400 79
401 73
402 79
403 68
404 75
405 66
406 82
407 70
408 73
409 84
410 72
411 76
412 73
413 76
414 78
415 78
416 68
417 75
418 79
419 78
420 79
421 78
422 76
423 81
424 77
425 81
426 75
427 81
428 80
429 79
430 76
431 71
432 72
433 77
434 82
435 80
436 76
437 77
438 77
439 72
440 81
441 74
442 72
443 85
444 72
445 77
446 76
447 75
448 68
449 82
450 81
451 67
452 81
453 76
454 76
455 66
456 79
457 67
458 68
459 71
460 71
461 87
462 76
463 73
464 74
465 71
466 74
467 76
468 71
469 74
470 70
471 71
472 84
473 72
474 78
475 72
476 73
477 74
478 78
479 74
480 79
481 74
482 70
483 81
484 68
485 72
486 68
487 62
488 75
489 63
490 73
491 68
492 57
493 69
494 59
495 63
496 72
497 66
498 63
499 69
500 70
501 59
502 64
503 62
504 74
505 62
506 62
507 69
508 73
509 67
510 71
511 62
512 62
513 53
514 55
515 61
516 57
517 57
518 52
519 45
520 60
521 49
522 58
523 44
524 55
525 52
526 47
527 52
528 52
529 44
530 55
531 37
532 45
533 46
534 37
535 42
536 37
537 43
538 44
539 35
540 25
541 33
542 37
543 32
544 30
545 30
546 15
547 16
548 18
549 27
550 20
551 27
552 24
553 24
554 17
555 23
556 25
557 15
558 16
559 25
560 18
561 21
562 21
563 11
564 16
565 13
566 17
567 20
568 17
569 18
570 19
571 11
572 19
573 6
574 12
575 14
576 18
577 18
578 13
579 13
580 15
581 9
582 13
583 12
584 11
585 14
586 10
587 7
588 8
589 15
590 12
591 16
592 13
593 15
594 16
595 17
596 11
597 13
598 14
599 9
600 9
601 13
602 8
603 19
604 12
605 7
606 7
607 9
608 16
609 13
610 14
611 9
612 12
613 11
614 17
615 9
616 8
617 11
618 14
619 16
620 8
621 13
622 9
623 14
624 16
625 14
626 9
627 13
628 9
629 14
630 16
631 9
632 14
633 10
634 14
635 9
636 14
637 9
638 10
639 10
640 8
641 10
642 14
643 12
644 7
645 10
646 8
647 9
648 14
649 2
650 5
651 16
652 18
653 15
654 13
655 9
656 9
657 9
658 10
659 11
660 6
661 11
662 11
663 11
664 6
665 9
666 16
667 7
668 11
669 9
670 11
671 11
672 10
673 7
674 7
675 4
676 11
677 7
678 9
679 8
680 2
681 10
682 7
683 11
684 13
685 9
686 9
687 3
688 2
689 11
690 12
691 7
692 6
693 10
694 7
695 3
696 5
697 11
698 12
699 7
700 16


==> data/back-to-back/30.dat <==
x y
0 0
1 1
2 1
3 0
4 1
5 1
6 0
7 1
8 1
9 2
10 1
11 0
12 0
13 0
14 1
15 2
16 1
17 1
18 0
19 1
20 1
21 2
22 0
23 0
24 3
25 0
26 1
27 0
28 0
29 0
30 0
31 0
32 0
33 2
34 0
35 2
36 0
37 1
38 0
39 0
40 1
41 0
42 0
43 1
44 0
45 0
46 1
47 0
48 3
49 0
50 1
51 0
52 1
53 1
54 0
55 2
56 1
57 0
58 0
59 1
60 1
61 1
62 2
63 1
64 0
65 1
66 0
67 1
68 0
69 0
70 0
71 1
72 0
73 1
74 0
75 1
76 2
77 1
78 0
79 1
80 0
81 0
82 0
83 0
84 0
85 2
86 3
87 0
88 1
89 0
90 0
91 2
92 0
93 0
94 0
95 0
96 0
97 1
98 3
99 1
100 1
101 0
102 1
103 0
104 0
105 0
106 0
107 1
108 1
109 1
110 0
111 0
112 0
113 1
114 1
115 0
116 1
117 1
118 0
119 0
120 0
121 0
122 0
123 0
124 1
125 1
126 1
127 0
128 0
129 0
130 0
131 1
132 0
133 0
134 0
135 0
136 0
137 0
138 3
139 0
140 0
141 0
142 1
143 1
144 1
145 0
146 1
147 0
148 1
149 0
150 2
151 1
152 0
153 0
154 4
155 1
156 0
157 2
158 0
159 2
160 2
161 1
162 0
163 0
164 0
165 0
166 1
167 1
168 0
169 1
170 1
171 2
172 0
173 1
174 0
175 1
176 1
177 2
178 1
179 2
180 1
181 0
182 0
183 1
184 0
185 1
186 0
187 1
188 1
189 0
190 2
191 0
192 0
193 2
194 0
195 0
196 0
197 0
198 1
199 1
200 1
201 1
202 0
203 1
204 2
205 1
206 0
207 2
208 0
209 1
210 0
211 0
212 0
213 1
214 0
215 0
216 1
217 0
218 0
219 0
220 2
221 2
222 1
223 1
224 3
225 2
226 1
227 2
228 2
229 2
230 4
231 4
232 3
233 3
234 3
235 7
236 8
237 5
238 6
239 7
240 4
241 8
242 8
243 5
244 7
245 8
246 12
247 4
248 10
249 9
250 7
251 7
252 11
253 7
254 7
255 9
256 9
257 10
258 5
259 8
260 9
261 9
262 11
263 8
264 5
265 9
266 13
267 12
268 7
269 6
270 6
271 9
272 3
273 9
274 5
275 8
276 9
277 2
278 9
279 6
280 6
281 6
282 6
283 7
284 5
285 3
286 7
287 8
288 7
289 9
290 8
291 9
292 10
293 4
294 6
295 7
296 3
297 11
298 4
299 4
300 5
301 8
302 7
303 8
304 13
305 4
306 8
307 6
308 3
309 8
310 8
311 9
312 7
313 9
314 11
315 12
316 10
317 11
318 22
319 25
320 22
321 30
322 26
323 35
324 47
325 41
326 38
327 41
328 49
329 47
330 45
331 51
332 48
333 49
334 55
335 70
336 59
337 50
338 52
339 68
340 53
341 61
342 75
343 66
344 65
345 67
346 67
347 71
348 67
349 71
350 72
351 65
352 64
353 76
354 69
355 72
356 71
357 68
358 66
359 62
360 70
361 73
362 69
363 71
364 71
365 74
366 66
367 71
368 70
369 70
370 62
371 67
372 71
373 77
374 79
375 85
376 76
377 70
378 74
379 64
380 80
381 73
382 67
383 72
384 72
385 73
386 70
387 74
388 68
389 64
390 71
391 79
392 71
393 68
394 72
395 69
396 69
397 68
398 71
399 76
400 72
401 62
402 71
403 75
404 77
405 65
406 74
407 62
408 73
409 70
410 63
411 66
412 74
413 71
414 69
415 66
416 76
417 76
418 74
419 74
420 70
421 79
422 75
423 66
424 72
425 66
426 75
427 73
428 74
429 71
430 67
431 76
432 65
433 70
434 73
435 78
436 73
437 74
438 68
439 67
440 79
441 75
442 67
443 78
444 71
445 79
446 72
447 77
448 71
449 74
450 76
451 74
452 68
453 72
454 75
455 68
456 81
457 66
458 75
459 65
460 70
461 70
462 64
463 67
464 76
465 70
466 61
467 67
468 74
469 73
470 70
471 68
472 69
473 71
474 65
475 66
476 72
477 68
478 58
479 62
480 65
481 72
482 57
483 49
484 69
485 58
486 64
487 65
488 57
489 63
490 51
491 56
492 46
493 57
494 48
495 48
496 54
497 52
498 65
499 44
500 61
501 52
502 43
503 47
504 50
505 45
506 51
507 55
508 57
509 50
510 60
511 45
512 44
513 49
514 50
515 44
516 47
517 33
518 44
519 38
520 35
521 41
522 38
523 39
524 41
525 25
526 35
527 29
528 25
529 24
530 30
531 25
532 32
533 30
534 28
535 29
536 25
537 25
538 22
539 18
540 15
541 19
542 26
543 21
544 9
545 19
546 22
547 18
548 16
549 17
550 15
551 17
552 7
553 13
554 12
555 13
556 11
557 13
558 19
559 16
560 19
561 20
562 14
563 16
564 11
565 16
566 15
567 14
568 17
569 11
570 11
571 15
572 14
573 18
574 12
575 12
576 17
577 15
578 12
579 18
580 16
581 8
582 9
583 12
584 11
585 8
586 14
587 10
588 14
589 17
590 11
591 15
592 9
593 10
594 12
595 7
596 14
597 14
598 19
599 10
600 11
601 13
602 8
603 12
604 9
605 5
606 10
607 11
608 15
609 10
610 17
611 12
612 11
613 9
614 13
615 15
616 12
617 16
618 15
619 12
620 9
621 17
622 7
623 18
624 14
625 11
626 17
627 7
628 11
629 9
630 4
631 8
632 11
633 10
634 11
635 11
636 11
637 14
638 9
639 9
640 8
641 10
642 12
643 10
644 6
645 7
646 14
647 12
648 7
649 10
650 15
651 8
652 14
653 13
654 10
655 12
656 7
657 10
658 13
659 7
660 5
661 6
662 5
663 10
664 8
665 11
666 12
667 8
668 9
669 7
670 7
671 13
672 6
673 9
674 8
675 8
676 4
677 7
678 8
679 8
680 6
681 7
682 11
683 8
684 8
685 16
686 9
687 10
688 13
689 8
690 9
691 7
692 8
693 11
694 7
695 3
696 8
697 8
698 7
699 5
700 11


==> data/back-to-back/40.dat <==
x y
0 2
1 1
2 0
3 1
4 0
5 0
6 2
7 1
8 0
9 0
10 0
11 1
12 0
13 0
14 0
15 0
16 1
17 1
18 1
19 1
20 1
21 0
22 1
23 1
24 1
25 1
26 0
27 0
28 1
29 2
30 1
31 0
32 3
33 0
34 0
35 1
36 1
37 0
38 2
39 1
40 2
41 0
42 1
43 0
44 0
45 0
46 0
47 1
48 1
49 0
50 3
51 2
52 2
53 1
54 2
55 0
56 0
57 0
58 0
59 0
60 1
61 1
62 0
63 0
64 0
65 1
66 1
67 1
68 3
69 1
70 0
71 1
72 0
73 0
74 1
75 1
76 1
77 0
78 2
79 0
80 2
81 0
82 2
83 0
84 0
85 1
86 0
87 0
88 0
89 2
90 0
91 0
92 0
93 0
94 1
95 1
96 0
97 0
98 2
99 1
100 0
101 0
102 0
103 0
104 1
105 0
106 0
107 1
108 0
109 0
110 1
111 0
112 2
113 0
114 0
115 1
116 0
117 0
118 0
119 0
120 1
121 0
122 0
123 0
124 0
125 0
126 1
127 0
128 1
129 2
130 2
131 2
132 1
133 0
134 2
135 0
136 1
137 1
138 1
139 0
140 0
141 0
142 0
143 0
144 0
145 2
146 0
147 0
148 1
149 3
150 1
151 1
152 1
153 0
154 1
155 0
156 0
157 0
158 0
159 1
160 0
161 0
162 0
163 1
164 1
165 1
166 0
167 1
168 0
169 0
170 0
171 0
172 0
173 2
174 0
175 0
176 0
177 0
178 0
179 0
180 1
181 0
182 0
183 0
184 1
185 0
186 1
187 0
188 2
189 0
190 0
191 0
192 0
193 1
194 0
195 0
196 2
197 0
198 1
199 1
200 1
201 0
202 1
203 0
204 0
205 1
206 0
207 2
208 0
209 0
210 3
211 0
212 1
213 0
214 1
215 1
216 0
217 1
218 1
219 1
220 0
221 0
222 0
223 1
224 2
225 0
226 0
227 1
228 0
229 0
230 0
231 0
232 2
233 0
234 0
235 1
236 0
237 0
238 3
239 2
240 1
241 0
242 1
243 0
244 0
245 1
246 1
247 0
248 1
249 1
250 2
251 1
252 0
253 1
254 1
255 0
256 0
257 0
258 2
259 0
260 0
261 0
262 4
263 1
264 0
265 0
266 0
267 1
268 0
269 0
270 0
271 4
272 2
273 2
274 4
275 2
276 1
277 5
278 5
279 0
280 0
281 7
282 5
283 4
284 5
285 3
286 4
287 5
288 8
289 8
290 3
291 11
292 5
293 7
294 4
295 4
296 2
297 6
298 3
299 5
300 5
301 2
302 5
303 7
304 1
305 5
306 5
307 4
308 6
309 5
310 8
311 3
312 8
313 6
314 5
315 8
316 3
317 6
318 2
319 2
320 1
321 6
322 4
323 2
324 5
325 2
326 2
327 2
328 2
329 2
330 1
331 0
332 2
333 5
334 5
335 2
336 5
337 4
338 3
339 6
340 2
341 1
342 6
343 6
344 2
345 7
346 3
347 3
348 7
349 5
350 2
351 6
352 1
353 2
354 4
355 2
356 8
357 9
358 7
359 4
360 3
361 7
362 16
363 15
364 20
365 22
366 13
367 28
368 27
369 36
370 28
371 35
372 34
373 54
374 57
375 49
376 62
377 51
378 55
379 61
380 62
381 61
382 58
383 57
384 58
385 59
386 66
387 68
388 77
389 63
390 70
391 61
392 64
393 58
394 69
395 67
396 68
397 69
398 71
399 68
400 69
401 61
402 70
403 68
404 78
405 79
406 76
407 66
408 66
409 67
410 77
411 71
412 73
413 67
414 68
415 68
416 69
417 75
418 71
419 74
420 66
421 70
422 72
423 69
424 70
425 71
426 67
427 73
428 72
429 71
430 79
431 72
432 74
433 69
434 69
435 74
436 73
437 68
438 76
439 74
440 69
441 73
442 70
443 73
444 75
445 76
446 73
447 73
448 81
449 73
450 68
451 69
452 66
453 74
454 74
455 68
456 72
457 73
458 71
459 74
460 74
461 70
462 67
463 71
464 71
465 75
466 78
467 70
468 75
469 69
470 70
471 72
472 70
473 61
474 69
475 56
476 60
477 58
478 62
479 69
480 60
481 61
482 70
483 63
484 56
485 59
486 54
487 48
488 55
489 58
490 60
491 70
492 53
493 54
494 60
495 49
496 58
497 56
498 52
499 55
500 58
501 61
502 59
503 45
504 49
505 40
506 52
507 40
508 41
509 38
510 50
511 35
512 47
513 47
514 45
515 38
516 43
517 40
518 39
519 38
520 28
521 35
522 32
523 38
524 28
525 32
526 23
527 33
528 30
529 44
530 18
531 23
532 30
533 18
534 23
535 21
536 14
537 29
538 20
539 17
540 20
541 23
542 19
543 20
544 25
545 17
546 19
547 14
548 9
549 16
550 11
551 18
552 17
553 19
554 11
555 11
556 10
557 9
558 12
559 14
560 15
561 10
562 15
563 13
564 16
565 10
566 5
567 14
568 12
569 15
570 10
571 12
572 11
573 11
574 13
575 12
576 15
577 12
578 14
579 14
580 12
581 10
582 15
583 13
584 12
585 14
586 11
587 12
588 13
589 8
590 8
591 10
592 7
593 11
594 16
595 11
596 12
597 13
598 6
599 11
600 11
601 11
602 7
603 14
604 9
605 11
606 12
607 5
608 10
609 7
610 18
611 7
612 11
613 12
614 11
615 12
616 14
617 15
618 17
619 13
620 9
621 8
622 10
623 5
624 13
625 8
626 11
627 10
628 7
629 14
630 16
631 9
632 7
633 11
634 11
635 10
636 12
637 5
638 9
639 8
640 7
641 7
642 6
643 5
644 8
645 13
646 11
647 10
648 8
649 10
650 8
651 7
652 9
653 8
654 9
655 10
656 10
657 11
658 9
659 8
660 8
661 10
662 7
663 7
664 13
665 12
666 8
667 13
668 6
669 8
670 8
671 10
672 6
673 8
674 6
675 10
676 6
677 5
678 9
679 8
680 5
681 6
682 4
683 3
684 7
685 4
686 6
687 8
688 13
689 16
690 5
691 10
692 9
693 10
694 7
695 9
696 5
697 10
698 8
699 6
700 7


==> data/back-to-back/50.dat <==
x y
0 2
1 0
2 0
3 1
4 1
5 1
6 1
7 0
8 0
9 0
10 0
11 1
12 0
13 1
14 0
15 0
16 0
17 1
18 1
19 0
20 0
21 0
22 2
23 0
24 0
25 1
26 0
27 0
28 1
29 1
30 0
31 2
32 0
33 0
34 1
35 0
36 0
37 1
38 0
39 1
40 0
41 1
42 1
43 2
44 1
45 0
46 1
47 0
48 0
49 2
50 0
51 0
52 2
53 0
54 1
55 0
56 1
57 0
58 0
59 0
60 0
61 0
62 1
63 1
64 0
65 0
66 1
67 0
68 1
69 0
70 1
71 0
72 0
73 0
74 3
75 0
76 0
77 3
78 0
79 0
80 0
81 0
82 1
83 0
84 1
85 0
86 1
87 1
88 2
89 0
90 1
91 0
92 0
93 0
94 0
95 1
96 0
97 1
98 1
99 0
100 0
101 0
102 2
103 0
104 1
105 2
106 0
107 1
108 1
109 1
110 0
111 0
112 1
113 1
114 2
115 1
116 0
117 3
118 1
119 2
120 0
121 0
122 1
123 0
124 1
125 0
126 1
127 0
128 2
129 1
130 1
131 0
132 0
133 0
134 1
135 0
136 1
137 0
138 2
139 0
140 0
141 0
142 1
143 1
144 1
145 0
146 0
147 0
148 0
149 4
150 2
151 1
152 2
153 0
154 1
155 0
156 0
157 0
158 1
159 0
160 0
161 0
162 0
163 1
164 1
165 0
166 0
167 1
168 0
169 0
170 2
171 0
172 1
173 0
174 1
175 0
176 2
177 0
178 0
179 1
180 1
181 1
182 1
183 0
184 2
185 1
186 0
187 1
188 0
189 2
190 0
191 0
192 1
193 0
194 0
195 0
196 0
197 0
198 1
199 0
200 0
201 2
202 1
203 0
204 0
205 1
206 0
207 0
208 1
209 0
210 0
211 0
212 0
213 0
214 2
215 1
216 0
217 0
218 0
219 0
220 0
221 1
222 2
223 1
224 1
225 0
226 2
227 1
228 0
229 0
230 0
231 0
232 1
233 0
234 2
235 0
236 1
237 0
238 0
239 1
240 1
241 0
242 0
243 0
244 0
245 1
246 1
247 1
248 1
249 0
250 1
251 0
252 0
253 1
254 2
255 0
256 0
257 0
258 1
259 0
260 1
261 0
262 1
263 0
264 1
265 0
266 0
267 1
268 0
269 0
270 2
271 1
272 0
273 0
274 1
275 2
276 0
277 2
278 1
279 1
280 0
281 0
282 0
283 1
284 0
285 0
286 0
287 0
288 0
289 0
290 0
291 2
292 3
293 0
294 1
295 3
296 0
297 0
298 0
299 0
300 0
301 1
302 2
303 0
304 0
305 0
306 0
307 0
308 1
309 1
310 0
311 3
312 1
313 0
314 2
315 2
316 0
317 1
318 1
319 1
320 0
321 4
322 2
323 3
324 4
325 2
326 2
327 5
328 1
329 1
330 4
331 3
332 6
333 4
334 1
335 5
336 2
337 4
338 10
339 8
340 5
341 4
342 6
343 4
344 4
345 7
346 1
347 4
348 5
349 2
350 6
351 2
352 6
353 2
354 4
355 2
356 2
357 5
358 2
359 2
360 2
361 0
362 4
363 4
364 2
365 5
366 2
367 2
368 1
369 2
370 0
371 2
372 4
373 4
374 1
375 0
376 0
377 1
378 2
379 2
380 0
381 0
382 0
383 2
384 1
385 0
386 1
387 2
388 3
389 0
390 2
391 3
392 1
393 2
394 0
395 4
396 1
397 2
398 0
399 1
400 2
401 1
402 2
403 0
404 9
405 7
406 2
407 9
408 14
409 14
410 13
411 16
412 21
413 27
414 26
415 46
416 36
417 48
418 48
419 44
420 50
421 48
422 55
423 59
424 54
425 55
426 61
427 54
428 60
429 55
430 67
431 67
432 59
433 62
434 63
435 63
436 50
437 59
438 73
439 59
440 67
441 61
442 62
443 67
444 72
445 59
446 60
447 71
448 65
449 67
450 64
451 68
452 63
453 75
454 71
455 64
456 64
457 60
458 69
459 71
460 73
461 72
462 70
463 68
464 72
465 60
466 69
467 69
468 70
469 60
470 63
471 68
472 66
473 66
474 66
475 69
476 66
477 57
478 65
479 62
480 56
481 57
482 58
483 53
484 61
485 56
486 59
487 52
488 58
489 47
490 59
491 56
492 48
493 57
494 52
495 54
496 62
497 46
498 53
499 48
500 59
501 53
502 51
503 53
504 50
505 53
506 43
507 39
508 41
509 47
510 46
511 35
512 44
513 35
514 45
515 39
516 39
517 37
518 35
519 27
520 37
521 31
522 33
523 32
524 24
525 26
526 29
527 31
528 27
529 36
530 31
531 30
532 23
533 28
534 25
535 20
536 22
537 13
538 15
539 20
540 27
541 22
542 18
543 16
544 18
545 16
546 12
547 15
548 14
549 11
550 15
551 13
552 10
553 14
554 11
555 10
556 16
557 10
558 12
559 15
560 7
561 12
562 18
563 17
564 9
565 9
566 13
567 12
568 11
569 9
570 6
571 16
572 11
573 8
574 10
575 13
576 10
577 13
578 10
579 7
580 11
581 11
582 17
583 11
584 12
585 10
586 8
587 10
588 5
589 12
590 12
591 6
592 7
593 14
594 7
595 12
596 14
597 3
598 5
599 5
600 6
601 6
602 9
603 13
604 8
605 5
606 12
607 9
608 12
609 12
610 9
611 12
612 17
613 6
614 11
615 6
616 8
617 8
618 7
619 13
620 12
621 9
622 8
623 7
624 3
625 6
626 7
627 6
628 6
629 8
630 8
631 6
632 3
633 8
634 13
635 10
636 10
637 11
638 7
639 9
640 10
641 9
642 8
643 10
644 5
645 7
646 5
647 11
648 6
649 9
650 10
651 15
652 13
653 11
654 7
655 6
656 8
657 3
658 9
659 10
660 9
661 8
662 11
663 9
664 8
665 10
666 5
667 5
668 2
669 8
670 6
671 9
672 9
673 5
674 10
675 4
676 9
677 5
678 5
679 5
680 9
681 6
682 10
683 7
684 5
685 8
686 7
687 11
688 13
689 7
690 10
691 9
692 8
693 2
694 7
695 8
696 11
697 7
698 2
699 11
700 6


==> data/back-to-back/60.dat <==
x y
0 0
1 1
2 1
3 0
4 1
5 0
6 0
7 1
8 2
9 0
10 1
11 0
12 0
13 0
14 1
15 1
16 1
17 0
18 0
19 0
20 0
21 0
22 1
23 1
24 0
25 1
26 1
27 2
28 0
29 1
30 0
31 0
32 0
33 1
34 0
35 1
36 1
37 0
38 0
39 1
40 0
41 0
42 0
43 0
44 0
45 2
46 1
47 1
48 1
49 1
50 1
51 0
52 1
53 0
54 0
55 0
56 0
57 1
58 0
59 0
60 0
61 0
62 1
63 0
64 2
65 0
66 1
67 0
68 3
69 2
70 0
71 0
72 0
73 0
74 0
75 2
76 0
77 0
78 0
79 0
80 0
81 0
82 1
83 1
84 1
85 1
86 3
87 0
88 1
89 1
90 1
91 1
92 0
93 0
94 0
95 1
96 0
97 0
98 1
99 0
100 0
101 0
102 1
103 0
104 1
105 0
106 0
107 0
108 1
109 1
110 1
111 1
112 1
113 0
114 0
115 1
116 1
117 0
118 0
119 1
120 1
121 0
122 1
123 1
124 0
125 0
126 1
127 1
128 0
129 0
130 1
131 0
132 1
133 3
134 1
135 0
136 0
137 1
138 0
139 2
140 1
141 1
142 0
143 1
144 0
145 2
146 0
147 0
148 0
149 3
150 1
151 1
152 0
153 0
154 2
155 2
156 1
157 0
158 0
159 0
160 0
161 0
162 0
163 2
164 0
165 2
166 1
167 1
168 2
169 0
170 0
171 0
172 0
173 0
174 1
175 1
176 0
177 0
178 0
179 2
180 0
181 1
182 1
183 1
184 1
185 0
186 0
187 0
188 0
189 0
190 0
191 1
192 0
193 2
194 0
195 2
196 0
197 2
198 0
199 1
200 0
201 1
202 1
203 1
204 0
205 1
206 1
207 0
208 0
209 0
210 0
211 0
212 0
213 1
214 1
215 1
216 2
217 0
218 1
219 0
220 0
221 0
222 0
223 0
224 0
225 1
226 0
227 0
228 0
229 1
230 1
231 0
232 1
233 1
234 1
235 0
236 0
237 0
238 0
239 0
240 0
241 0
242 0
243 0
244 1
245 1
246 1
247 0
248 0
249 0
250 2
251 0
252 0
253 2
254 1
255 1
256 1
257 1
258 0
259 0
260 0
261 2
262 1
263 0
264 0
265 0
266 0
267 2
268 0
269 0
270 0
271 0
272 1
273 1
274 0
275 2
276 0
277 0
278 0
279 0
280 0
281 2
282 1
283 0
284 0
285 0
286 0
287 0
288 0
289 2
290 0
291 1
292 0
293 1
294 0
295 0
296 1
297 2
298 1
299 1
300 0
301 2
302 0
303 0
304 1
305 1
306 1
307 1
308 6
309 0
310 0
311 0
312 0
313 0
314 0
315 0
316 1
317 2
318 1
319 0
320 1
321 1
322 2
323 2
324 0
325 1
326 0
327 1
328 0
329 0
330 0
331 0
332 1
333 0
334 1
335 1
336 1
337 0
338 1
339 0
340 1
341 0
342 2
343 0
344 0
345 0
346 0
347 1
348 2
349 0
350 1
351 0
352 0
353 0
354 1
355 1
356 0
357 0
358 1
359 0
360 2
361 0
362 0
363 0
364 2
365 1
366 2
367 2
368 2
369 4
370 3
371 3
372 2
373 2
374 3
375 3
376 0
377 2
378 1
379 1
380 5
381 6
382 5
383 4
384 3
385 2
386 4
387 4
388 6
389 10
390 6
391 3
392 5
393 1
394 9
395 3
396 6
397 1
398 4
399 8
400 2
401 4
402 4
403 4
404 4
405 6
406 4
407 2
408 3
409 4
410 2
411 8
412 5
413 3
414 4
415 3
416 3
417 1
418 3
419 2
420 3
421 3
422 1
423 4
424 2
425 0
426 4
427 4
428 2
429 5
430 2
431 4
432 4
433 2
434 3
435 2
436 2
437 2
438 1
439 2
440 3
441 4
442 4
443 4
444 4
445 1
446 4
447 5
448 11
449 6
450 4
451 19
452 22
453 19
454 11
455 27
456 27
457 34
458 28
459 37
460 30
461 32
462 41
463 37
464 39
465 41
466 48
467 42
468 48
469 38
470 41
471 39
472 41
473 50
474 41
475 41
476 36
477 42
478 43
479 43
480 35
481 38
482 38
483 43
484 28
485 36
486 33
487 38
488 28
489 30
490 38
491 38
492 40
493 32
494 26
495 33
496 36
497 24
498 46
499 37
500 37
501 25
502 32
503 42
504 43
505 43
506 37
507 44
508 43
509 39
510 48
511 33
512 32
513 36
514 44
515 36
516 40
517 27
518 30
519 45
520 30
521 31
522 30
523 29
524 30
525 33
526 20
527 35
528 31
529 27
530 32
531 26
532 21
533 24
534 16
535 23
536 21
537 25
538 27
539 15
540 16
541 16
542 12
543 13
544 18
545 10
546 7
547 12
548 16
549 8
550 11
551 13
552 13
553 14
554 13
555 7
556 9
557 13
558 9
559 12
560 10
561 12
562 5
563 10
564 7
565 4
566 6
567 14
568 3
569 8
570 13
571 9
572 8
573 10
574 7
575 8
576 4
577 5
578 8
579 10
580 7
581 10
582 6
583 4
584 10
585 3
586 2
587 6
588 11
589 5
590 7
591 6
592 15
593 7
594 4
595 6
596 11
597 6
598 8
599 5
600 4
601 3
602 4
603 7
604 5
605 9
606 5
607 6
608 13
609 7
610 12
611 2
612 7
613 7
614 6
615 6
616 6
617 7
618 7
619 4
620 6
621 4
622 11
623 8
624 3
625 5
626 10
627 9
628 9
629 9
630 3
631 6
632 8
633 6
634 8
635 7
636 4
637 4
638 9
639 3
640 7
641 2
642 10
643 7
644 4
645 5
646 6
647 6
648 4
649 5
650 4
651 5
652 8
653 7
654 7
655 4
656 5
657 8
658 6
659 7
660 2
661 9
662 10
663 7
664 4
665 4
666 4
667 5
668 4
669 7
670 9
671 5
672 6
673 13
674 4
675 7
676 6
677 5
678 6
679 4
680 8
681 4
682 8
683 3
684 8
685 7
686 3
687 4
688 3
689 3
690 3
691 6
692 7
693 5
694 5
695 5
696 6
697 8
698 1
699 6
700 2


==> data/back-to-back/62.dat <==
x y
0 0
1 0
2 1
3 0
4 1
5 2
6 0
7 0
8 0
9 1
10 0
11 0
12 1
13 0
14 0
15 0
16 1
17 1
18 0
19 0
20 0
21 1
22 0
23 0
24 0
25 0
26 1
27 1
28 4
29 0
30 1
31 1
32 2
33 1
34 0
35 0
36 1
37 0
38 0
39 0
40 0
41 0
42 2
43 1
44 1
45 1
46 1
47 0
48 0
49 1
50 0
51 1
52 1
53 0
54 0
55 0
56 2
57 1
58 1
59 1
60 0
61 1
62 1
63 1
64 0
65 1
66 1
67 0
68 1
69 1
70 0
71 0
72 0
73 1
74 1
75 1
76 1
77 0
78 1
79 0
80 0
81 1
82 0
83 2
84 2
85 0
86 1
87 2
88 1
89 0
90 0
91 3
92 1
93 0
94 1
95 0
96 0
97 0
98 0
99 0
100 2
101 1
102 2
103 0
104 0
105 0
106 1
107 1
108 0
109 1
110 1
111 2
112 0
113 0
114 0
115 0
116 0
117 1
118 1
119 1
120 0
121 0
122 0
123 0
124 0
125 1
126 1
127 0
128 0
129 0
130 0
131 1
132 2
133 1
134 1
135 0
136 0
137 4
138 1
139 1
140 0
141 0
142 0
143 1
144 1
145 0
146 0
147 0
148 1
149 1
150 2
151 0
152 0
153 0
154 0
155 1
156 4
157 0
158 2
159 0
160 1
161 3
162 2
163 1
164 0
165 1
166 3
167 0
168 2
169 0
170 1
171 0
172 1
173 1
174 2
175 3
176 0
177 0
178 0
179 2
180 1
181 0
182 0
183 1
184 1
185 0
186 0
187 0
188 3
189 0
190 0
191 3
192 0
193 0
194 0
195 0
196 1
197 1
198 0
199 0
200 1
201 0
202 0
203 0
204 0
205 1
206 2
207 0
208 1
209 0
210 0
211 0
212 1
213 0
214 0
215 1
216 0
217 0
218 0
219 0
220 1
221 0
222 1
223 2
224 3
225 0
226 1
227 2
228 0
229 1
230 0
231 0
232 0
233 0
234 1
235 1
236 1
237 1
238 0
239 0
240 1
241 1
242 1
243 1
244 0
245 0
246 1
247 0
248 1
249 0
250 1
251 0
252 1
253 0
254 1
255 2
256 0
257 0
258 1
259 1
260 1
261 0
262 0
263 0
264 1
265 1
266 1
267 1
268 1
269 4
270 0
271 1
272 0
273 2
274 0
275 0
276 0
277 1
278 1
279 0
280 1
281 1
282 0
283 1
284 1
285 1
286 0
287 0
288 0
289 1
290 1
291 1
292 2
293 1
294 1
295 1
296 3
297 1
298 0
299 1
300 1
301 2
302 1
303 2
304 1
305 1
306 0
307 1
308 0
309 0
310 0
311 0
312 0
313 0
314 2
315 0
316 1
317 1
318 2
319 1
320 1
321 0
322 0
323 1
324 1
325 2
326 0
327 0
328 1
329 0
330 2
331 1
332 0
333 2
334 0
335 0
336 0
337 1
338 1
339 0
340 1
341 0
342 0
343 1
344 0
345 0
346 2
347 1
348 1
349 0
350 1
351 1
352 0
353 0
354 0
355 2
356 0
357 1
358 3
359 1
360 0
361 0
362 0
363 1
364 0
365 0
366 2
367 1
368 1
369 0
370 1
371 1
372 0
373 0
374 0
375 2
376 2
377 2
378 2
379 1
380 0
381 0
382 2
383 1
384 0
385 2
386 0
387 2
388 2
389 0
390 0
391 2
392 1
393 1
394 1
395 2
396 1
397 0
398 5
399 1
400 2
401 4
402 2
403 0
404 3
405 2
406 0
407 0
408 0
409 3
410 3
411 0
412 1
413 2
414 0
415 3
416 2
417 1
418 2
419 1
420 2
421 2
422 2
423 1
424 0
425 1
426 1
427 0
428 0
429 3
430 1
431 0
432 2
433 0
434 4
435 2
436 4
437 2
438 3
439 1
440 3
441 2
442 4
443 2
444 1
445 1
446 0
447 0
448 2
449 1
450 2
451 5
452 6
453 7
454 2
455 2
456 3
457 7
458 3
459 4
460 10
461 6
462 5
463 12
464 13
465 6
466 9
467 6
468 9
469 15
470 13
471 14
472 11
473 14
474 6
475 14
476 15
477 11
478 7
479 12
480 10
481 7
482 12
483 8
484 13
485 9
486 13
487 8
488 11
489 14
490 11
491 10
492 10
493 10
494 16
495 15
496 9
497 15
498 9
499 14
500 10
501 15
502 12
503 16
504 12
505 18
506 11
507 21
508 16
509 16
510 13
511 16
512 13
513 15
514 16
515 17
516 13
517 20
518 17
519 17
520 22
521 19
522 20
523 19
524 20
525 22
526 20
527 19
528 18
529 12
530 19
531 22
532 16
533 21
534 16
535 16
536 19
537 14
538 16
539 13
540 13
541 9
542 13
543 16
544 9
545 13
546 10
547 13
548 15
549 7
550 5
551 7
552 4
553 4
554 5
555 3
556 4
557 2
558 6
559 4
560 2
561 3
562 3
563 4
564 4
565 6
566 6
567 3
568 1
569 2
570 5
571 5
572 5
573 3
574 1
575 7
576 6
577 6
578 4
579 0
580 3
581 3
582 1
583 5
584 3
585 1
586 5
587 1
588 5
589 4
590 2
591 2
592 2
593 2
594 4
595 2
596 4
597 5
598 6
599 1
600 4
601 0
602 5
603 2
604 3
605 2
606 3
607 1
608 1
609 3
610 3
611 7
612 5
613 3
614 2
615 4
616 2
617 2
618 0
619 2
620 3
621 2
622 4
623 0
624 2
625 2
626 2
627 3
628 3
629 4
630 0
631 2
632 1
633 3
634 2
635 1
636 5
637 3
638 2
639 3
640 3
641 3
642 3
643 5
644 3
645 2
646 1
647 3
648 4
649 1
650 2
651 5
652 5
653 1
654 3
655 3
656 3
657 1
658 1
659 1
660 3
661 1
662 1
663 3
664 3
665 2
666 0
667 2
668 0
669 3
670 0
671 3
672 2
673 5
674 3
675 1
676 2
677 3
678 3
679 1
680 2
681 1
682 3
683 3
684 5
685 4
686 3
687 0
688 2
689 3
690 1
691 2
692 1
693 7
694 3
695 5
696 0
697 2
698 3
699 1
0 0
1 1
2 1
3 2
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 1
12 0
13 0
14 1
15 0
16 0
17 0
18 1
19 0
20 0
21 0
22 0
23 0
24 1
25 1
26 1
27 0
28 1
29 1
30 0
31 1
32 0
33 0
34 0
35 1
36 1
37 0
38 0
39 1
40 0
41 1
42 0
43 1
44 0
45 0
46 1
47 0
48 2
49 0
50 1
51 1
52 1
53 2
54 0
55 1
56 0
57 1
58 0
59 0
60 0
61 0
62 0
63 2
64 1
65 1
66 1
67 2
68 0
69 3
70 1
71 1
72 2
73 0
74 0
75 2
76 1
77 1
78 0
79 1
80 1
81 1
82 0
83 0
84 2
85 1
86 0
87 1
88 2
89 1
90 0
91 0
92 1
93 1
94 0
95 0
96 1
97 0
98 2
99 1
100 0
101 1
102 0
103 0
104 1
105 1
106 1
107 0
108 1
109 0
110 1
111 0
112 0
113 1
114 0
115 0
116 1
117 0
118 1
119 0
120 1
121 0
122 0
123 0
124 1
125 1
126 1
127 1
128 0
129 0
130 1
131 1
132 0
133 0
134 1
135 0
136 0
137 2
138 1
139 0
140 1
141 2
142 0
143 4
144 1
145 1
146 1
147 1
148 0
149 2
150 0
151 0
152 1
153 1
154 0
155 3
156 1
157 0
158 0
159 1
160 1
161 1
162 1
163 1
164 0
165 0
166 0
167 1
168 0
169 2
170 1
171 3
172 1
173 0
174 0
175 3
176 0
177 1
178 0
179 0
180 1
181 0
182 1
183 3
184 0
185 1
186 3
187 1
188 0
189 0
190 0
191 1
192 1
193 0
194 1
195 1
196 1
197 0
198 2
199 0
200 0
201 1
202 2
203 0
204 0
205 0
206 0
207 1
208 1
209 0
210 1
211 1
212 0
213 0
214 2
215 0
216 0
217 2
218 1
219 0
220 0
221 1
222 3
223 2
224 1
225 0
226 1
227 1
228 0
229 0
230 2
231 1
232 0
233 1
234 2
235 0
236 0
237 1
238 2
239 1
240 1
241 0
242 1
243 1
244 1
245 0
246 0
247 1
248 0
249 0
250 1
251 0
252 1
253 0
254 0
255 2
256 2
257 0
258 0
259 0
260 2
261 0
262 0
263 0
264 0
265 0
266 0
267 1
268 0
269 3
270 1
271 1
272 1
273 0
274 0
275 2
276 0
277 1
278 0
279 0
280 0
281 1
282 0
283 1
284 0
285 2
286 0
287 0
288 1
289 0
290 0
291 1
292 0
293 1
294 1
295 0
296 2
297 1
298 1
299 0
300 1
301 2
302 0
303 1
304 0
305 0
306 1
307 0
308 1
309 0
310 1
311 1
312 1
313 0
314 0
315 0
316 0
317 2
318 1
319 1
320 0
321 0
322 0
323 1
324 0
325 1
326 1
327 4
328 2
329 0
330 0
331 1
332 1
333 0
334 1
335 1
336 1
337 0
338 2
339 0
340 3
341 1
342 0
343 0
344 0
345 0
346 2
347 1
348 1
349 0
350 0
351 0
352 0
353 1
354 2
355 1
356 0
357 0
358 1
359 1
360 1
361 0
362 0
363 0
364 0
365 3
366 0
367 0
368 0
369 1
370 3
371 1
372 1
373 0
374 0
375 0
376 1
377 2
378 1
379 0
380 1
381 0
382 4
383 1
384 2
385 1
386 0
387 0
388 0
389 0
390 0
391 0
392 1
393 1
394 2
395 0
396 3
397 1
398 0
399 0
400 0
401 2
402 1
403 1
404 2
405 0
406 1
407 1
408 2
409 1
410 1
411 0
412 1
413 0
414 1
415 1
416 1
417 1
418 1
419 1
420 6
421 1
422 1
423 0
424 2
425 0
426 1
427 1
428 1
429 1
430 2
431 1
432 0
433 1
434 4
435 2
436 0
437 0
438 1
439 1
440 1
441 2
442 1
443 2
444 3
445 1
446 0
447 0
448 2
449 1
450 0
451 3
452 1
453 0
454 3
455 4
456 0
457 3
458 4
459 1
460 1
461 1
462 1
463 1
464 4
465 2
466 1
467 5
468 2
469 6
470 4
471 3
472 7
473 6
474 3
475 4
476 2
477 6
478 5
479 8
480 5
481 8
482 6
483 8
484 2
485 6
486 10
487 7
488 3
489 6
490 7
491 10
492 8
493 4
494 11
495 6
496 6
497 7
498 6
499 9
500 5
501 4
502 5
503 15
504 7
505 7
506 8
507 11
508 15
509 12
510 9
511 10
512 14
513 18
514 11
515 9
516 20
517 24
518 14
519 16
520 25
521 16
522 14
523 14
524 16
525 16
526 16
527 15
528 16
529 14
530 16
531 21
532 19
533 21
534 16
535 17
536 14
537 11
538 13
539 11
540 12
541 12
542 11
543 7
544 9
545 11
546 10
547 9
548 6
549 8
550 5
551 3
552 5
553 7
554 3
555 2
556 5
557 4
558 6
559 4
560 4
561 3
562 2
563 2
564 4
565 0
566 0
567 1
568 3
569 4
570 2
571 2
572 4
573 1
574 3
575 0
576 1
577 3
578 3
579 3
580 4
581 3
582 3
583 1
584 4
585 3
586 0
587 1
588 2
589 1
590 3
591 2
592 1
593 2
594 1
595 4
596 1
597 0
598 2
599 1
600 2
601 1
602 2
603 0
604 1
605 2
606 1
607 0
608 3
609 0
610 1
611 2
612 0
613 0
614 1
615 2
616 0
617 3
618 0
619 0
620 2
621 3
622 0
623 3
624 0
625 2
626 1
627 0
628 1
629 1
630 1
631 0
632 1
633 3
634 1
635 1
636 1
637 0
638 0
639 0
640 1
641 1
642 1
643 3
644 1
645 1
646 1
647 2
648 2
649 2
650 2
651 1
652 0
653 0
654 0
655 1
656 1
657 0
658 1
659 1
660 1
661 1
662 0
663 2
664 2
665 3
666 2
667 3
668 0
669 1
670 0
671 1
672 1
673 0
674 1
675 0
676 1
677 1
678 1
679 0
680 1
681 3
682 0
683 2
684 0
685 1
686 1
687 0
688 0
689 1
690 2
691 0
692 0
693 0
694 0
695 3
696 2
697 1
698 1
699 0


==> data/back-to-back/63.dat <==
x y
0 0
1 0
2 1
3 0
4 1
5 2
6 0
7 0
8 0
9 1
10 0
11 0
12 1
13 0
14 0
15 0
16 1
17 1
18 0
19 0
20 0
21 1
22 0
23 0
24 0
25 0
26 1
27 1
28 4
29 0
30 1
31 1
32 2
33 1
34 0
35 0
36 1
37 0
38 0
39 0
40 0
41 0
42 2
43 1
44 1
45 1
46 1
47 0
48 0
49 1
50 0
51 1
52 1
53 0
54 0
55 0
56 2
57 1
58 1
59 1
60 0
61 1
62 1
63 1
64 0
65 1
66 1
67 0
68 1
69 1
70 0
71 0
72 0
73 1
74 1
75 1
76 1
77 0
78 1
79 0
80 0
81 1
82 0
83 2
84 2
85 0
86 1
87 2
88 1
89 0
90 0
91 3
92 1
93 0
94 1
95 0
96 0
97 0
98 0
99 0
100 2
101 1
102 2
103 0
104 0
105 0
106 1
107 1
108 0
109 1
110 1
111 2
112 0
113 0
114 0
115 0
116 0
117 1
118 1
119 1
120 0
121 0
122 0
123 0
124 0
125 1
126 1
127 0
128 0
129 0
130 0
131 1
132 2
133 1
134 1
135 0
136 0
137 4
138 1
139 1
140 0
141 0
142 0
143 1
144 1
145 0
146 0
147 0
148 1
149 1
150 2
151 0
152 0
153 0
154 0
155 1
156 4
157 0
158 2
159 0
160 1
161 3
162 2
163 1
164 0
165 1
166 3
167 0
168 2
169 0
170 1
171 0
172 1
173 1
174 2
175 3
176 0
177 0
178 0
179 2
180 1
181 0
182 0
183 1
184 1
185 0
186 0
187 0
188 3
189 0
190 0
191 3
192 0
193 0
194 0
195 0
196 1
197 1
198 0
199 0
200 1
201 0
202 0
203 0
204 0
205 1
206 2
207 0
208 1
209 0
210 0
211 0
212 1
213 0
214 0
215 1
216 0
217 0
218 0
219 0
220 1
221 0
222 1
223 2
224 3
225 0
226 1
227 2
228 0
229 1
230 0
231 0
232 0
233 0
234 1
235 1
236 1
237 1
238 0
239 0
240 1
241 1
242 1
243 1
244 0
245 0
246 1
247 0
248 1
249 0
250 1
251 0
252 1
253 0
254 1
255 2
256 0
257 0
258 1
259 1
260 1
261 0
262 0
263 0
264 1
265 1
266 1
267 1
268 1
269 4
270 0
271 1
272 0
273 2
274 0
275 0
276 0
277 1
278 1
279 0
280 1
281 1
282 0
283 1
284 1
285 1
286 0
287 0
288 0
289 1
290 1
291 1
292 2
293 1
294 1
295 1
296 3
297 1
298 0
299 1
300 1
301 2
302 1
303 2
304 1
305 1
306 0
307 1
308 0
309 0
310 0
311 0
312 0
313 0
314 2
315 0
316 1
317 1
318 2
319 1
320 1
321 0
322 0
323 1
324 1
325 2
326 0
327 0
328 1
329 0
330 2
331 1
332 0
333 2
334 0
335 0
336 0
337 1
338 1
339 0
340 1
341 0
342 0
343 1
344 0
345 0
346 2
347 1
348 1
349 0
350 1
351 1
352 0
353 0
354 0
355 2
356 0
357 1
358 3
359 1
360 0
361 0
362 0
363 1
364 0
365 0
366 2
367 1
368 1
369 0
370 1
371 1
372 0
373 0
374 0
375 2
376 2
377 2
378 2
379 1
380 0
381 0
382 2
383 1
384 0
385 2
386 0
387 2
388 2
389 0
390 0
391 2
392 1
393 1
394 1
395 2
396 1
397 0
398 5
399 1
400 2
401 4
402 2
403 0
404 3
405 2
406 0
407 0
408 0
409 3
410 3
411 0
412 1
413 2
414 0
415 3
416 2
417 1
418 2
419 1
420 2
421 2
422 2
423 1
424 0
425 1
426 1
427 0
428 0
429 3
430 1
431 0
432 2
433 0
434 4
435 2
436 4
437 2
438 3
439 1
440 3
441 2
442 4
443 2
444 1
445 1
446 0
447 0
448 2
449 1
450 2
451 5
452 6
453 7
454 2
455 2
456 3
457 7
458 3
459 4
460 10
461 6
462 5
463 12
464 13
465 6
466 9
467 6
468 9
469 15
470 13
471 14
472 11
473 14
474 6
475 14
476 15
477 11
478 7
479 12
480 10
481 7
482 12
483 8
484 13
485 9
486 13
487 8
488 11
489 14
490 11
491 10
492 10
493 10
494 16
495 15
496 9
497 15
498 9
499 14
500 10
501 15
502 12
503 16
504 12
505 18
506 11
507 21
508 16
509 16
510 13
511 16
512 13
513 15
514 16
515 17
516 13
517 20
518 17
519 17
520 22
521 19
522 20
523 19
524 20
525 22
526 20
527 19
528 18
529 12
530 19
531 22
532 16
533 21
534 16
535 16
536 19
537 14
538 16
539 13
540 13
541 9
542 13
543 16
544 9
545 13
546 10
547 13
548 15
549 7
550 5
551 7
552 4
553 4
554 5
555 3
556 4
557 2
558 6
559 4
560 2
561 3
562 3
563 4
564 4
565 6
566 6
567 3
568 1
569 2
570 5
571 5
572 5
573 3
574 1
575 7
576 6
577 6
578 4
579 0
580 3
581 3
582 1
583 5
584 3
585 1
586 5
587 1
588 5
589 4
590 2
591 2
592 2
593 2
594 4
595 2
596 4
597 5
598 6
599 1
600 4
601 0
602 5
603 2
604 3
605 2
606 3
607 1
608 1
609 3
610 3
611 7
612 5
613 3
614 2
615 4
616 2
617 2
618 0
619 2
620 3
621 2
622 4
623 0
624 2
625 2
626 2
627 3
628 3
629 4
630 0
631 2
632 1
633 3
634 2
635 1
636 5
637 3
638 2
639 3
640 3
641 3
642 3
643 5
644 3
645 2
646 1
647 3
648 4
649 1
650 2
651 5
652 5
653 1
654 3
655 3
656 3
657 1
658 1
659 1
660 3
661 1
662 1
663 3
664 3
665 2
666 0
667 2
668 0
669 3
670 0
671 3
672 2
673 5
674 3
675 1
676 2
677 3
678 3
679 1
680 2
681 1
682 3
683 3
684 5
685 4
686 3
687 0
688 2
689 3
690 1
691 2
692 1
693 7
694 3
695 5
696 0
697 2
698 3
699 1
0 0
1 1
2 1
3 2
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 1
12 0
13 0
14 1
15 0
16 0
17 0
18 1
19 0
20 0
21 0
22 0
23 0
24 1
25 1
26 1
27 0
28 1
29 1
30 0
31 1
32 0
33 0
34 0
35 1
36 1
37 0
38 0
39 1
40 0
41 1
42 0
43 1
44 0
45 0
46 1
47 0
48 2
49 0
50 1
51 1
52 1
53 2
54 0
55 1
56 0
57 1
58 0
59 0
60 0
61 0
62 0
63 2
64 1
65 1
66 1
67 2
68 0
69 3
70 1
71 1
72 2
73 0
74 0
75 2
76 1
77 1
78 0
79 1
80 1
81 1
82 0
83 0
84 2
85 1
86 0
87 1
88 2
89 1
90 0
91 0
92 1
93 1
94 0
95 0
96 1
97 0
98 2
99 1
100 0
101 1
102 0
103 0
104 1
105 1
106 1
107 0
108 1
109 0
110 1
111 0
112 0
113 1
114 0
115 0
116 1
117 0
118 1
119 0
120 1
121 0
122 0
123 0
124 1
125 1
126 1
127 1
128 0
129 0
130 1
131 1
132 0
133 0
134 1
135 0
136 0
137 2
138 1
139 0
140 1
141 2
142 0
143 4
144 1
145 1
146 1
147 1
148 0
149 2
150 0
151 0
152 1
153 1
154 0
155 3
156 1
157 0
158 0
159 1
160 1
161 1
162 1
163 1
164 0
165 0
166 0
167 1
168 0
169 2
170 1
171 3
172 1
173 0
174 0
175 3
176 0
177 1
178 0
179 0
180 1
181 0
182 1
183 3
184 0
185 1
186 3
187 1
188 0
189 0
190 0
191 1
192 1
193 0
194 1
195 1
196 1
197 0
198 2
199 0
200 0
201 1
202 2
203 0
204 0
205 0
206 0
207 1
208 1
209 0
210 1
211 1
212 0
213 0
214 2
215 0
216 0
217 2
218 1
219 0
220 0
221 1
222 3
223 2
224 1
225 0
226 1
227 1
228 0
229 0
230 2
231 1
232 0
233 1
234 2
235 0
236 0
237 1
238 2
239 1
240 1
241 0
242 1
243 1
244 1
245 0
246 0
247 1
248 0
249 0
250 1
251 0
252 1
253 0
254 0
255 2
256 2
257 0
258 0
259 0
260 2
261 0
262 0
263 0
264 0
265 0
266 0
267 1
268 0
269 3
270 1
271 1
272 1
273 0
274 0
275 2
276 0
277 1
278 0
279 0
280 0
281 1
282 0
283 1
284 0
285 2
286 0
287 0
288 1
289 0
290 0
291 1
292 0
293 1
294 1
295 0
296 2
297 1
298 1
299 0
300 1
301 2
302 0
303 1
304 0
305 0
306 1
307 0
308 1
309 0
310 1
311 1
312 1
313 0
314 0
315 0
316 0
317 2
318 1
319 1
320 0
321 0
322 0
323 1
324 0
325 1
326 1
327 4
328 2
329 0
330 0
331 1
332 1
333 0
334 1
335 1
336 1
337 0
338 2
339 0
340 3
341 1
342 0
343 0
344 0
345 0
346 2
347 1
348 1
349 0
350 0
351 0
352 0
353 1
354 2
355 1
356 0
357 0
358 1
359 1
360 1
361 0
362 0
363 0
364 0
365 3
366 0
367 0
368 0
369 1
370 3
371 1
372 1
373 0
374 0
375 0
376 1
377 2
378 1
379 0
380 1
381 0
382 4
383 1
384 2
385 1
386 0
387 0
388 0
389 0
390 0
391 0
392 1
393 1
394 2
395 0
396 3
397 1
398 0
399 0
400 0
401 2
402 1
403 1
404 2
405 0
406 1
407 1
408 2
409 1
410 1
411 0
412 1
413 0
414 1
415 1
416 1
417 1
418 1
419 1
420 6
421 1
422 1
423 0
424 2
425 0
426 1
427 1
428 1
429 1
430 2
431 1
432 0
433 1
434 4
435 2
436 0
437 0
438 1
439 1
440 1
441 2
442 1
443 2
444 3
445 1
446 0
447 0
448 2
449 1
450 0
451 3
452 1
453 0
454 3
455 4
456 0
457 3
458 4
459 1
460 1
461 1
462 1
463 1
464 4
465 2
466 1
467 5
468 2
469 6
470 4
471 3
472 7
473 6
474 3
475 4
476 2
477 6
478 5
479 8
480 5
481 8
482 6
483 8
484 2
485 6
486 10
487 7
488 3
489 6
490 7
491 10
492 8
493 4
494 11
495 6
496 6
497 7
498 6
499 9
500 5
501 4
502 5
503 15
504 7
505 7
506 8
507 11
508 15
509 12
510 9
511 10
512 14
513 18
514 11
515 9
516 20
517 24
518 14
519 16
520 25
521 16
522 14
523 14
524 16
525 16
526 16
527 15
528 16
529 14
530 16
531 21
532 19
533 21
534 16
535 17
536 14
537 11
538 13
539 11
540 12
541 12
542 11
543 7
544 9
545 11
546 10
547 9
548 6
549 8
550 5
551 3
552 5
553 7
554 3
555 2
556 5
557 4
558 6
559 4
560 4
561 3
562 2
563 2
564 4
565 0
566 0
567 1
568 3
569 4
570 2
571 2
572 4
573 1
574 3
575 0
576 1
577 3
578 3
579 3
580 4
581 3
582 3
583 1
584 4
585 3
586 0
587 1
588 2
589 1
590 3
591 2
592 1
593 2
594 1
595 4
596 1
597 0
598 2
599 1
600 2
601 1
602 2
603 0
604 1
605 2
606 1
607 0
608 3
609 0
610 1
611 2
612 0
613 0
614 1
615 2
616 0
617 3
618 0
619 0
620 2
621 3
622 0
623 3
624 0
625 2
626 1
627 0
628 1
629 1
630 1
631 0
632 1
633 3
634 1
635 1
636 1
637 0
638 0
639 0
640 1
641 1
642 1
643 3
644 1
645 1
646 1
647 2
648 2
649 2
650 2
651 1
652 0
653 0
654 0
655 1
656 1
657 0
658 1
659 1
660 1
661 1
662 0
663 2
664 2
665 3
666 2
667 3
668 0
669 1
670 0
671 1
672 1
673 0
674 1
675 0
676 1
677 1
678 1
679 0
680 1
681 3
682 0
683 2
684 0
685 1
686 1
687 0
688 0
689 1
690 2
691 0
692 0
693 0
694 0
695 3
696 2
697 1
698 1
699 0


==> data/backtoback/access.dat <==
x y
450 1
451 2
452 3
453 3
454 1
455 2
456 2
457 4
458 3
459 3
460 1
461 7
462 2
463 1
464 3
465 5
466 2
467 3
468 5
469 0
470 2
471 3
472 6
473 3
474 4
475 2
476 1
477 6
478 1
479 3
480 3
481 3
482 3
483 12
484 4
485 2
486 5
487 5
488 3
489 3
490 3
491 2
492 5
493 7
494 3
495 11
496 6
497 6
498 8
499 5
500 6
501 7
502 10
503 9
504 12
505 12
506 8
507 8
508 10
509 15
510 13
511 8
512 20
513 11
514 17
515 11
516 12
517 14
518 24
519 31
520 22
521 21
522 17
523 22
524 23
525 35
526 35
527 23
528 30
529 32
530 25
531 42
532 28
533 45
534 36
535 38
536 46
537 43
538 32
539 46
540 49
541 44
542 40
543 42
544 43
545 47
546 46
547 47
548 38
549 37
550 38
551 37
552 44
553 49
554 35
555 32
556 31
557 28
558 27
559 35
560 26
561 30
562 22
563 18
564 24
565 22
566 18
567 14
568 11
569 17
570 12
571 15
572 19
573 9
574 5
575 12
576 10
577 19
578 8
579 6
580 14
581 7
582 9
583 6
584 7
585 8
586 9
587 8
588 4
589 5
590 3
591 9
592 5
593 5
594 11
595 4
596 6
597 4
598 7
599 7
600 7
601 9
602 8
603 4
604 9
605 4
606 8
607 3
608 5
609 6
610 7
611 7
612 7
613 3
614 7
615 6
616 5
617 7
618 5
619 7
620 9
621 7
622 9
623 8
624 9
625 7
626 4
627 9
628 7
629 12
630 6
631 7
632 8
633 9
634 15
635 8
636 7
637 4
638 9
639 3
640 3
641 7
642 9
643 5
644 3
645 5
646 8
647 7
648 8
649 9
650 5
651 12
652 11
653 9
654 10
655 7
656 4
657 11
658 4
659 3
660 7
661 8
662 9
663 10
664 7
665 6
666 5
667 0
668 6
669 11
670 6
671 10
672 14
673 12
674 10
675 5
676 6
677 4
678 7
679 7
680 6
681 9
682 8
683 8
684 5
685 6
686 10
687 13
688 7
689 3
690 8
691 10
692 6
693 2
694 6
695 6
696 6
697 5
698 3
699 3
700 12
701 3
702 7
703 11
704 10
705 14
706 6
707 7
708 3
709 6
710 2
711 9
712 4
713 7
714 6
715 10
716 10
717 10
718 10
719 8
720 9
721 6
722 10
723 3
724 3
725 10
726 9
727 9
728 8
729 4
730 3
731 6
732 6
733 7
734 7
735 4
736 11
737 5
738 6
739 6
740 6
741 6
742 10
743 10
744 11
745 2
746 4
747 5
748 7
749 4
750 6


==> data/backtoback/early.dat <==
x y
450 87
451 88
452 82
453 87
454 91
455 89
456 89
457 85
458 88
459 87
460 87
461 84
462 90
463 86
464 90
465 85
466 86
467 90
468 89
469 91
470 88
471 86
472 82
473 80
474 87
475 88
476 85
477 81
478 85
479 85
480 87
481 82
482 82
483 79
484 82
485 85
486 83
487 80
488 86
489 84
490 86
491 88
492 87
493 85
494 79
495 75
496 80
497 82
498 82
499 86
500 84
501 83
502 77
503 77
504 71
505 73
506 76
507 77
508 70
509 71
510 60
511 78
512 61
513 69
514 61
515 67
516 68
517 64
518 61
519 43
520 52
521 57
522 61
523 53
524 54
525 43
526 38
527 48
528 48
529 40
530 53
531 35
532 42
533 42
534 40
535 36
536 33
537 39
538 32
539 34
540 29
541 30
542 33
543 31
544 34
545 30
546 26
547 25
548 23
549 28
550 23
551 20
552 26
553 15
554 28
555 20
556 26
557 23
558 19
559 16
560 14
561 25
562 26
563 15
564 17
565 25
566 21
567 22
568 21
569 20
570 22
571 24
572 20
573 22
574 17
575 20
576 20
577 21
578 18
579 19
580 21
581 14
582 20
583 32
584 14
585 17
586 27
587 17
588 15
589 17
590 20
591 23
592 19
593 16
594 16
595 25
596 21
597 13
598 17
599 25
600 18
601 18
602 14
603 16
604 18
605 25
606 16
607 12
608 16
609 16
610 26
611 18
612 18
613 11
614 15
615 21
616 13
617 10
618 16
619 16
620 12
621 15
622 16
623 16
624 16
625 20
626 17
627 19
628 15
629 15
630 16
631 13
632 14
633 13
634 23
635 16
636 9
637 10
638 15
639 12
640 13
641 15
642 15
643 17
644 17
645 14
646 11
647 17
648 15
649 19
650 17
651 15
652 8
653 15
654 21
655 18
656 19
657 11
658 13
659 22
660 9
661 16
662 14
663 14
664 11
665 14
666 23
667 18
668 10
669 15
670 19
671 10
672 18
673 15
674 11
675 14
676 18
677 10
678 15
679 21
680 12
681 12
682 13
683 12
684 18
685 25
686 12
687 14
688 16
689 16
690 9
691 10
692 15
693 11
694 22
695 17
696 17
697 22
698 18
699 14
700 14
701 12
702 17
703 13
704 19
705 16
706 15
707 14
708 21
709 17
710 12
711 12
712 12
713 13
714 14
715 18
716 8
717 16
718 16
719 13
720 14
721 14
722 15
723 18
724 14
725 17
726 11
727 17
728 13
729 19
730 14
731 11
732 19
733 16
734 20
735 11
736 12
737 10
738 16
739 17
740 14
741 20
742 10
743 11
744 10
745 17
746 17
747 17
748 10
749 15
750 22


==> data/backtoback/late.dat <==
x y
450 10
451 9
452 12
453 7
454 8
455 4
456 6
457 7
458 6
459 8
460 6
461 5
462 7
463 7
464 6
465 6
466 9
467 7
468 5
469 7
470 7
471 8
472 5
473 10
474 7
475 5
476 9
477 10
478 13
479 5
480 6
481 12
482 11
483 7
484 10
485 6
486 10
487 7
488 5
489 5
490 3
491 5
492 2
493 4
494 10
495 5
496 7
497 7
498 6
499 1
500 3
501 4
502 8
503 5
504 8
505 7
506 5
507 5
508 6
509 4
510 7
511 3
512 9
513 7
514 8
515 8
516 10
517 7
518 3
519 10
520 8
521 5
522 5
523 6
524 5
525 7
526 12
527 9
528 9
529 7
530 8
531 10
532 10
533 4
534 9
535 9
536 11
537 9
538 20
539 9
540 9
541 15
542 17
543 18
544 19
545 18
546 15
547 23
548 28
549 18
550 30
551 33
552 21
553 20
554 29
555 38
556 34
557 36
558 40
559 40
560 53
561 36
562 44
563 54
564 51
565 44
566 55
567 49
568 58
569 58
570 60
571 56
572 56
573 58
574 73
575 59
576 64
577 54
578 70
579 68
580 58
581 71
582 66
583 57
584 71
585 68
586 58
587 64
588 75
589 73
590 67
591 64
592 68
593 68
594 66
595 62
596 68
597 79
598 65
599 63
600 69
601 61
602 68
603 73
604 64
605 68
606 70
607 73
608 73
609 71
610 62
611 67
612 73
613 77
614 76
615 67
616 78
617 75
618 66
619 69
620 72
621 67
622 71
623 66
624 69
625 69
626 71
627 67
628 69
629 68
630 74
631 76
632 71
633 71
634 55
635 67
636 75
637 77
638 72
639 78
640 77
641 72
642 70
643 66
644 78
645 77
646 74
647 70
648 71
649 66
650 66
651 69
652 78
653 68
654 61
655 70
656 74
657 74
658 75
659 69
660 76
661 69
662 68
663 71
664 78
665 73
666 66
667 72
668 77
669 68
670 63
671 72
672 63
673 66
674 70
675 78
676 71
677 82
678 73
679 65
680 75
681 71
682 73
683 74
684 69
685 61
686 73
687 68
688 71
689 73
690 73
691 67
692 70
693 81
694 66
695 71
696 71
697 66
698 69
699 75
700 64
701 78
702 70
703 70
704 62
705 64
706 76
707 72
708 68
709 70
710 78
711 70
712 77
713 73
714 77
715 62
716 77
717 66
718 66
719 69
720 69
721 71
722 71
723 75
724 71
725 68
726 77
727 66
728 73
729 72
730 76
731 79
732 71
733 71
734 66
735 76
736 68
737 81
738 71
739 70
740 76
741 70
742 70
743 69
744 74
745 68
746 75
747 74
748 73
749 75
750 68


==> data/backtoback/other.dat <==
450 2
451 1
452 3
453 3
454 0
455 5
456 3
457 4
458 3
459 2
460 6
461 4
462 1
463 6
464 1
465 4
466 3
467 0
468 1
469 2
470 3
471 3
472 7
473 7
474 2
475 5
476 5
477 3
478 1
479 7
480 4
481 3
482 4
483 2
484 4
485 7
486 2
487 8
488 6
489 8
490 8
491 5
492 6
493 4
494 8
495 9
496 7
497 5
498 4
499 8
500 7
501 6
502 5
503 9
504 9
505 8
506 11
507 10
508 14
509 10
510 20
511 11
512 10
513 13
514 14
515 14
516 10
517 15
518 12
519 16
520 18
521 17
522 17
523 19
524 18
525 15
526 15
527 20
528 13
529 21
530 14
531 12
532 20
533 9
534 15
535 17
536 10
537 9
538 16
539 11
540 13
541 11
542 10
543 9
544 4
545 5
546 13
547 5
548 11
549 17
550 9
551 10
552 9
553 16
554 8
555 10
556 9
557 13
558 14
559 9
560 7
561 9
562 8
563 13
564 8
565 9
566 6
567 15
568 10
569 5
570 6
571 5
572 5
573 11
574 5
575 9
576 6
577 6
578 4
579 7
580 7
581 8
582 5
583 5
584 8
585 7
586 6
587 11
588 6
589 5
590 10
591 4
592 8
593 11
594 7
595 9
596 5
597 4
598 11
599 5
600 6
601 12
602 10
603 7
604 9
605 3
606 5
607 12
608 6
609 7
610 5
611 8
612 2
613 9
614 2
615 6
616 4
617 8
618 13
619 8
620 7
621 11
622 4
623 10
624 6
625 4
626 8
627 5
628 9
629 5
630 4
631 4
632 7
633 7
634 7
635 9
636 9
637 9
638 4
639 7
640 7
641 6
642 6
643 12
644 2
645 4
646 7
647 6
648 6
649 6
650 12
651 4
652 3
653 8
654 8
655 5
656 3
657 4
658 8
659 6
660 8
661 7
662 9
663 5
664 4
665 7
666 6
667 10
668 7
669 6
670 12
671 8
672 5
673 7
674 9
675 3
676 5
677 4
678 5
679 7
680 7
681 8
682 6
683 6
684 8
685 8
686 5
687 5
688 6
689 8
690 10
691 13
692 9
693 6
694 6
695 6
696 6
697 7
698 10
699 8
700 10
701 7
702 6
703 6
704 9
705 6
706 3
707 7
708 8
709 7
710 8
711 9
712 7
713 7
714 3
715 10
716 5
717 8
718 8
719 10
720 8
721 9
722 4
723 4
724 12
725 5
726 3
727 8
728 6
729 5
730 7
731 4
732 4
733 6
734 7
735 9
736 9
737 4
738 7
739 7
740 4
741 4
742 10
743 10
744 5
745 13
746 4
747 4
748 10
749 6
750 4


==> data/backtoback/tsx.dat <==
450 0
451 0
452 0
453 0
454 0
455 0
456 0
457 0
458 0
459 0
460 0
461 0
462 0
463 0
464 0
465 0
466 0
467 0
468 0
469 0
470 0
471 0
472 0
473 0
474 0
475 0
476 0
477 0
478 0
479 0
480 0
481 0
482 0
483 0
484 0
485 0
486 0
487 0
488 0
489 0
490 0
491 0
492 0
493 0
494 0
495 0
496 0
497 0
498 0
499 0
500 0
501 0
502 0
503 0
504 0
505 0
506 0
507 0
508 0
509 0
510 0
511 0
512 0
513 0
514 0
515 0
516 0
517 0
518 0
519 0
520 0
521 0
522 0
523 0
524 0
525 0
526 0
527 0
528 0
529 0
530 0
531 1
532 0
533 0
534 0
535 0
536 0
537 0
538 0
539 0
540 0
541 0
542 0
543 0
544 0
545 0
546 0
547 0
548 0
549 0
550 0
551 0
552 0
553 0
554 0
555 0
556 0
557 0
558 0
559 0
560 0
561 0
562 0
563 0
564 0
565 0
566 0
567 0
568 0
569 0
570 0
571 0
572 0
573 0
574 0
575 0
576 0
577 0
578 0
579 0
580 0
581 0
582 0
583 0
584 0
585 0
586 0
587 0
588 0
589 0
590 0
591 0
592 0
593 0
594 0
595 0
596 0
597 0
598 0
599 0
600 0
601 0
602 0
603 0
604 0
605 0
606 1
607 0
608 0
609 0
610 0
611 0
612 0
613 0
614 0
615 0
616 0
617 0
618 0
619 0
620 0
621 0
622 0
623 0
624 0
625 0
626 0
627 0
628 0
629 0
630 0
631 0
632 0
633 0
634 0
635 0
636 0
637 0
638 0
639 0
640 0
641 0
642 0
643 0
644 0
645 0
646 0
647 0
648 0
649 0
650 0
651 0
652 0
653 0
654 0
655 0
656 0
657 0
658 0
659 0
660 0
661 0
662 0
663 0
664 0
665 0
666 0
667 0
668 0
669 0
670 0
671 0
672 0
673 0
674 0
675 0
676 0
677 0
678 0
679 0
680 0
681 0
682 0
683 0
684 0
685 0
686 0
687 0
688 0
689 0
690 0
691 0
692 0
693 0
694 0
695 0
696 0
697 0
698 0
699 0
700 0
701 0
702 0
703 0
704 0
705 0
706 0
707 0
708 0
709 0
710 0
711 0
712 0
713 0
714 0
715 0
716 0
717 0
718 0
719 0
720 0
721 0
722 0
723 0
724 0
725 0
726 0
727 0
728 0
729 0
730 0
731 0
732 0
733 0
734 0
735 0
736 0
737 0
738 0
739 0
740 0
741 0
742 0
743 0
744 0
745 0
746 0
747 0
748 0
749 0
750 0


==> data/color/examples/data.txt <==
1 1 1
1 2 2
1 3 3
1 4 4
1 5 5
1 6 6
1 7 7
1 8 8
2 1 1
2 2 2
2 3 3
2 4 4
2 5 5
2 6 6
2 7 7
2 8 8


==> data/genuine/access.dat <==
x y
0 0
2 0
4 0
6 0
8 0
10 0
12 0
14 1
16 1
18 0
20 0
22 0
24 0
26 0
28 0
30 2
32 0
34 0
36 0
38 1
40 0
42 0
44 2
46 0
48 1
50 1
52 0
54 1
56 1
58 0
60 0
62 0
64 0
66 1
68 1
70 0
72 1
74 0
76 1
78 1
80 0
82 0
84 0
86 0
88 2
90 0
92 1
94 0
96 0
98 1
100 2
102 0
104 0
106 2
108 0
110 0
112 2
114 0
116 1
118 1
120 2
122 1
124 0
126 0
128 0
130 0
132 0
134 0
136 0
138 1
140 2
142 0
144 0
146 0
148 0
150 0
152 0
154 0
156 0
158 1
160 0
162 1
164 0
166 0
168 1
170 0
172 0
174 0
176 1
178 0
180 0
182 0
184 0
186 1
188 2
190 0
192 0
194 2
196 1
198 0
200 0
202 1
204 1
206 2
208 1
210 1
212 1
214 4
216 1
218 1
220 2
222 2
224 3
226 2
228 1
230 3
232 3
234 0
236 2
238 2
240 1
242 3
244 1
246 0
248 1
250 0
252 0
254 2
256 1
258 1
260 1
262 0
264 0
266 0
268 1
270 1
272 2
274 0
276 3
278 0
280 4
282 1
284 7
286 7
288 21
290 35
292 43
294 45
296 47
298 50
300 64
302 61
304 59
306 65
308 73
310 64
312 67
314 72
316 73
318 68
320 76
322 78
324 76
326 64
328 73
330 71
332 75
334 73
336 63
338 71
340 74
342 79
344 75
346 78
348 75
350 70
352 68
354 76
356 77
358 75
360 75
362 75
364 71
366 82
368 77
370 69
372 78
374 74
376 80
378 61
380 70
382 76
384 77
386 78
388 78
390 74
392 77
394 68
396 72
398 77
400 75
402 74
404 75
406 78
408 75
410 70
412 77
414 72
416 75
418 69
420 82
422 74
424 81
426 74
428 75
430 78
432 68
434 74
436 75
438 66
440 77
442 76
444 76
446 79
448 71
450 76
452 75
454 80
456 80
458 69
460 77
462 76
464 71
466 73
468 74
470 72
472 75
474 73
476 71
478 77
480 65
482 72
484 76
486 71
488 72
490 67
492 69
494 63
496 74
498 69
500 57
502 61
504 56
506 59
508 73
510 53
512 64
514 64
516 61
518 57
520 59
522 59
524 58
526 59
528 60
530 53
532 56
534 48
536 45
538 50
540 38
542 36
544 36
546 28
548 36
550 37
552 22
554 27
556 21
558 27
560 17
562 24
564 25
566 25
568 23
570 16
572 16
574 16
576 14
578 15
580 16
582 15
584 22
586 14
588 25
590 8
592 8
594 13
596 15
598 12
600 15
602 14
604 12
606 9
608 17
610 18
612 14
614 10
616 15
618 11
620 14
622 10
624 12
626 15
628 13
630 22
632 15
634 14
636 11
638 12
640 16
642 15
644 12
646 7
648 15
650 7
652 11
654 13
656 14
658 15
660 18
662 17
664 15
666 14
668 15
670 10
672 11
674 16
676 13
678 14
680 17
682 13
684 12
686 14
688 11
690 14
692 6
694 8
696 12
698 13
700 7


==> data/genuine/early.dat <==
x y
0 89
2 94
4 94
6 86
8 91
10 89
12 86
14 91
16 91
18 84
20 90
22 87
24 92
26 90
28 88
30 86
32 90
34 88
36 81
38 90
40 86
42 91
44 81
46 92
48 89
50 87
52 93
54 85
56 86
58 90
60 91
62 91
64 88
66 90
68 89
70 95
72 93
74 93
76 92
78 83
80 90
82 85
84 93
86 90
88 82
90 89
92 83
94 86
96 90
98 93
100 85
102 87
104 92
106 85
108 89
110 89
112 88
114 90
116 96
118 88
120 89
122 84
124 88
126 96
128 88
130 92
132 96
134 90
136 92
138 87
140 88
142 90
144 92
146 92
148 93
150 86
152 86
154 93
156 91
158 92
160 89
162 91
164 84
166 89
168 88
170 89
172 92
174 90
176 90
178 87
180 84
182 96
184 89
186 84
188 83
190 94
192 93
194 90
196 90
198 90
200 88
202 93
204 89
206 87
208 84
210 89
212 85
214 82
216 87
218 90
220 86
222 86
224 84
226 81
228 84
230 88
232 91
234 86
236 84
238 80
240 88
242 82
244 77
246 82
248 91
250 88
252 94
254 89
256 87
258 93
260 88
262 92
264 90
266 90
268 89
270 92
272 84
274 85
276 82
278 92
280 82
282 82
284 79
286 87
288 71
290 55
292 48
294 44
296 38
298 43
300 23
302 20
304 27
306 26
308 16
310 24
312 23
314 18
316 15
318 19
320 14
322 18
324 18
326 22
328 18
330 19
332 21
334 16
336 20
338 20
340 21
342 9
344 18
346 13
348 15
350 17
352 21
354 14
356 12
358 13
360 15
362 16
364 10
366 12
368 9
370 24
372 14
374 16
376 12
378 22
380 19
382 11
384 13
386 11
388 9
390 17
392 8
394 18
396 19
398 17
400 14
402 14
404 13
406 12
408 15
410 23
412 15
414 14
416 14
418 13
420 12
422 13
424 8
426 14
428 16
430 16
432 20
434 13
436 16
438 18
440 15
442 17
444 16
446 13
448 17
450 11
452 11
454 12
456 9
458 19
460 9
462 12
464 17
466 16
468 9
470 15
472 13
474 17
476 18
478 14
480 19
482 14
484 15
486 15
488 14
490 18
492 17
494 7
496 16
498 15
500 14
502 13
504 15
506 15
508 11
510 15
512 15
514 14
516 11
518 9
520 16
522 16
524 8
526 9
528 10
530 9
532 10
534 9
536 15
538 11
540 12
542 13
544 7
546 11
548 2
550 12
552 10
554 6
556 6
558 6
560 10
562 7
564 11
566 7
568 6
570 12
572 7
574 7
576 7
578 9
580 7
582 8
584 10
586 10
588 8
590 6
592 10
594 12
596 6
598 12
600 11
602 7
604 12
606 10
608 11
610 9
612 11
614 10
616 7
618 10
620 10
622 14
624 11
626 11
628 12
630 3
632 8
634 6
636 7
638 10
640 9
642 6
644 11
646 10
648 8
650 9
652 14
654 8
656 9
658 11
660 6
662 12
664 13
666 5
668 6
670 9
672 12
674 7
676 4
678 10
680 4
682 7
684 10
686 8
688 8
690 9
692 9
694 6
696 9
698 9
700 6


==> data/genuine/late.dat <==
x y
0 5
2 2
4 5
6 8
8 3
10 9
12 10
14 3
16 7
18 10
20 7
22 8
24 3
26 6
28 5
30 6
32 8
34 3
36 13
38 6
40 12
42 5
44 10
46 5
48 9
50 3
52 4
54 9
56 6
58 6
60 5
62 5
64 6
66 7
68 7
70 4
72 4
74 4
76 5
78 11
80 8
82 8
84 4
86 5
88 11
90 8
92 12
94 7
96 6
98 2
100 11
102 10
104 5
106 8
108 6
110 6
112 2
114 9
116 2
118 8
120 5
122 14
124 5
126 3
128 5
130 6
132 3
134 3
136 5
138 7
140 6
142 6
144 5
146 4
148 4
150 13
152 6
154 5
156 8
158 1
160 7
162 4
164 11
166 6
168 6
170 5
172 4
174 5
176 6
178 10
180 15
182 2
184 6
186 10
188 12
190 3
192 3
194 6
196 6
198 6
200 7
202 4
204 7
206 4
208 8
210 8
212 7
214 6
216 9
218 5
220 6
222 9
224 8
226 9
228 9
230 4
232 4
234 8
236 7
238 13
240 7
242 13
244 18
246 14
248 4
250 9
252 5
254 8
256 8
258 2
260 11
262 3
264 6
266 7
268 7
270 4
272 8
274 6
276 10
278 6
280 8
282 12
284 7
286 5
288 7
290 7
292 8
294 6
296 7
298 4
300 10
302 15
304 7
306 7
308 8
310 8
312 6
314 6
316 8
318 9
320 5
322 2
324 4
326 6
328 7
330 4
332 4
334 9
336 12
338 5
340 5
342 6
344 5
346 5
348 5
350 9
352 7
354 7
356 5
358 8
360 8
362 7
364 11
366 4
368 6
370 4
372 5
374 7
376 5
378 9
380 8
382 10
384 7
386 5
388 10
390 5
392 9
394 8
396 4
398 3
400 6
402 7
404 9
406 4
408 4
410 5
412 8
414 11
416 9
418 7
420 5
422 9
424 8
426 7
428 4
430 4
432 9
434 6
436 6
438 13
440 4
442 4
444 6
446 6
448 11
450 8
452 8
454 4
456 7
458 9
460 12
462 6
464 9
466 5
468 14
470 8
472 6
474 5
476 8
478 6
480 9
482 11
484 8
486 10
488 10
490 12
492 11
494 23
496 5
498 15
500 20
502 22
504 21
506 20
508 13
510 25
512 15
514 16
516 22
518 28
520 24
522 20
524 25
526 27
528 28
530 33
532 28
534 34
536 34
538 31
540 35
542 44
544 48
546 52
548 54
550 46
552 61
554 58
556 66
558 63
560 63
562 59
564 61
566 60
568 59
570 65
572 69
574 68
576 73
578 65
580 69
582 72
584 61
586 69
588 57
590 81
592 74
594 66
596 73
598 62
600 68
602 73
604 60
606 77
608 66
610 62
612 64
614 72
616 68
618 70
620 64
622 66
624 69
626 67
628 64
630 64
632 68
634 71
636 69
638 68
640 67
642 66
644 68
646 73
648 67
650 70
652 69
654 66
656 67
658 63
660 67
662 63
664 65
666 73
668 70
670 70
672 65
674 69
676 74
678 70
680 69
682 72
684 68
686 74
688 75
690 71
692 77
694 78
696 72
698 68
700 75


==> data/genuine/other.dat <==
0 6
2 3
4 1
6 6
8 6
10 2
12 4
14 4
16 1
18 6
20 3
22 5
24 5
26 4
28 5
30 6
32 1
34 9
36 6
38 3
40 2
42 3
44 6
46 3
48 1
50 8
52 3
54 5
56 6
58 4
60 4
62 4
64 6
66 2
68 2
70 1
72 0
74 3
76 2
78 4
80 2
82 7
84 3
86 5
88 4
90 3
92 4
94 6
96 4
98 4
100 2
102 3
104 2
106 5
108 5
110 4
112 8
114 1
116 1
118 3
120 4
122 1
124 7
126 1
128 7
130 2
132 1
134 7
136 3
138 5
140 4
142 4
144 3
146 4
148 3
150 1
152 8
154 2
156 1
158 6
160 4
162 4
164 5
166 5
168 5
170 5
172 4
174 5
176 3
178 3
180 1
182 2
184 5
186 5
188 3
190 3
192 4
194 2
196 3
198 4
200 5
202 2
204 3
206 7
208 7
210 2
212 6
214 7
216 2
218 4
220 6
222 2
224 5
226 8
228 6
230 4
232 2
234 6
236 7
238 4
240 2
242 2
244 4
246 3
248 4
250 3
252 1
254 1
256 4
258 4
260 0
262 5
264 4
266 3
268 3
270 3
272 6
274 8
276 5
278 2
280 6
282 5
284 7
286 1
288 1
290 3
292 1
294 4
296 8
298 3
300 3
302 4
304 7
306 2
308 3
310 4
312 4
314 4
316 4
318 4
320 5
322 2
324 1
326 8
328 2
330 5
332 0
334 2
336 5
338 4
340 0
342 6
344 2
346 4
348 5
350 4
352 4
354 3
356 6
358 4
360 2
362 2
364 7
366 1
368 8
370 3
372 3
374 3
376 3
378 7
380 3
382 3
384 3
386 5
388 3
390 4
392 6
394 6
396 5
398 3
400 4
402 5
404 3
406 6
408 6
410 2
412 0
414 3
416 2
418 10
420 1
422 4
424 3
426 5
428 4
430 2
432 3
434 7
436 2
438 3
440 3
442 3
444 2
446 2
448 1
450 4
452 6
454 3
456 4
458 3
460 2
462 5
464 3
466 5
468 3
470 5
472 5
474 5
476 2
478 3
480 7
482 3
484 1
486 4
488 3
490 2
492 3
494 7
496 5
498 1
500 9
502 4
504 8
506 5
508 3
510 7
512 6
514 6
516 6
518 6
520 1
522 5
524 9
526 4
528 1
530 5
532 5
534 8
536 6
538 8
540 13
542 7
544 9
546 9
548 7
550 4
552 7
554 9
556 7
558 4
560 10
562 6
564 3
566 8
568 12
570 5
572 8
574 8
576 6
578 10
580 7
582 5
584 6
586 7
588 10
590 4
592 7
594 9
596 6
598 14
600 6
602 4
604 16
606 4
608 6
610 9
612 10
614 8
616 10
618 9
620 12
622 10
624 8
626 6
628 11
630 11
632 9
634 9
636 13
638 10
640 8
642 13
644 9
646 9
648 10
650 14
652 6
654 11
656 10
658 10
660 9
662 8
664 7
666 8
668 9
670 11
672 12
674 8
676 9
678 6
680 10
682 8
684 10
686 4
688 6
690 6
692 7
694 8
696 7
698 8
700 11


==> data/genuine/tsx.dat <==
0 0
2 1
4 0
6 0
8 0
10 0
12 0
14 1
16 0
18 0
20 0
22 0
24 0
26 0
28 2
30 0
32 1
34 0
36 0
38 0
40 0
42 1
44 1
46 0
48 0
50 1
52 0
54 0
56 1
58 0
60 0
62 0
64 0
66 0
68 1
70 0
72 2
74 0
76 0
78 1
80 0
82 0
84 0
86 0
88 1
90 0
92 0
94 1
96 0
98 0
100 0
102 0
104 1
106 0
108 0
110 1
112 0
114 0
116 0
118 0
120 0
122 0
124 0
126 0
128 0
130 0
132 0
134 0
136 0
138 0
140 0
142 0
144 0
146 0
148 0
150 0
152 0
154 0
156 0
158 0
160 0
162 0
164 0
166 0
168 0
170 1
172 0
174 0
176 0
178 0
180 0
182 0
184 0
186 0
188 0
190 0
192 0
194 0
196 0
198 0
200 0
202 0
204 0
206 0
208 0
210 0
212 1
214 1
216 1
218 0
220 0
222 1
224 0
226 0
228 0
230 1
232 0
234 0
236 0
238 1
240 2
242 0
244 0
246 1
248 0
250 0
252 0
254 0
256 0
258 0
260 0
262 0
264 0
266 0
268 0
270 0
272 0
274 1
276 0
278 0
280 0
282 0
284 0
286 0
288 0
290 0
292 0
294 1
296 0
298 0
300 0
302 0
304 0
306 0
308 0
310 0
312 0
314 0
316 0
318 0
320 0
322 0
324 1
326 0
328 0
330 1
332 0
334 0
336 0
338 0
340 0
342 0
344 0
346 0
348 0
350 0
352 0
354 0
356 0
358 0
360 0
362 0
364 1
366 1
368 0
370 0
372 0
374 0
376 0
378 1
380 0
382 0
384 0
386 1
388 0
390 0
392 0
394 0
396 0
398 0
400 1
402 0
404 0
406 0
408 0
410 0
412 0
414 0
416 0
418 1
420 0
422 0
424 0
426 0
428 1
430 0
432 0
434 0
436 1
438 0
440 1
442 0
444 0
446 0
448 0
450 1
452 0
454 1
456 0
458 0
460 0
462 1
464 0
466 1
468 0
470 0
472 1
474 0
476 1
478 0
480 0
482 0
484 0
486 0
488 1
490 1
492 0
494 0
496 0
498 0
500 0
502 0
504 0
506 1
508 0
510 0
512 0
514 0
516 0
518 0
520 0
522 0
524 0
526 1
528 1
530 0
532 1
534 1
536 0
538 0
540 2
542 0
544 0
546 0
548 1
550 1
552 0
554 0
556 0
558 0
560 0
562 4
564 0
566 0
568 0
570 2
572 0
574 1
576 0
578 1
580 1
582 0
584 1
586 0
588 0
590 1
592 1
594 0
596 0
598 0
600 0
602 2
604 0
606 0
608 0
610 2
612 1
614 0
616 0
618 0
620 0
622 0
624 0
626 1
628 0
630 0
632 0
634 0
636 0
638 0
640 0
642 0
644 0
646 1
648 0
650 0
652 0
654 2
656 0
658 1
660 0
662 0
664 0
666 0
668 0
670 0
672 0
674 0
676 0
678 0
680 0
682 0
684 0
686 0
688 0
690 0
692 1
694 0
696 0
698 2
700 1


==> data/m1-system-counter-miss1.csv <==
Type,0,1,2,3,4,5,Miss,Access Count,Miss Count
Smallcore/0Miss,7676,12323,1,0,0,0,N,0,0
Bigcore/0Miss,10390,9605,5,0,0,0,N,0,0
Smallcore/1Miss,5283,14713,3,1,0,0,N,0,0
Bigcore/1Miss,8352,11630,16,2,0,0,N,0,0



==> data/m1-system-counter-miss12.csv <==
Type,0,1,2,3,4,5,Miss,Access Count,Miss Count
Smallcore/0Miss,0,9,8698,11260,33,0,N,0,0
Bigcore/0Miss,0,3012,16957,21,1,0,N,0,0
Smallcore/1Miss,0,0,1,929,19036,32,N,0,0
Bigcore/1Miss,0,0,20,17886,2062,27,N,0,0



==> data/noaccess/access.dat <==
x y
0 1
2 0
4 0
6 0
8 1
10 0
12 1
14 1
16 0
18 0
20 0
22 1
24 0
26 0
28 0
30 0
32 0
34 0
36 0
38 2
40 2
42 0
44 1
46 0
48 0
50 0
52 0
54 1
56 1
58 0
60 0
62 2
64 0
66 0
68 0
70 0
72 0
74 0
76 1
78 0
80 0
82 0
84 1
86 0
88 0
90 1
92 1
94 1
96 1
98 0
100 0
102 1
104 1
106 1
108 0
110 1
112 0
114 2
116 1
118 0
120 0
122 1
124 1
126 0
128 1
130 0
132 0
134 0
136 2
138 0
140 1
142 0
144 0
146 1
148 0
150 1
152 0
154 0
156 0
158 1
160 0
162 1
164 0
166 0
168 0
170 0
172 1
174 1
176 1
178 1
180 1
182 0
184 1
186 0
188 1
190 0
192 0
194 0
196 0
198 0
200 0
202 0
204 0
206 1
208 0
210 1
212 3
214 1
216 0
218 0
220 4
222 3
224 2
226 3
228 3
230 4
232 1
234 1
236 2
238 4
240 3
242 3
244 1
246 2
248 1
250 2
252 4
254 2
256 0
258 0
260 1
262 1
264 1
266 0
268 0
270 0
272 0
274 0
276 1
278 0
280 0
282 2
284 1
286 4
288 4
290 3
292 4
294 2
296 1
298 6
300 7
302 4
304 12
306 5
308 6
310 6
312 8
314 3
316 2
318 5
320 4
322 10
324 7
326 6
328 4
330 4
332 3
334 7
336 4
338 4
340 6
342 5
344 6
346 8
348 2
350 8
352 5
354 11
356 2
358 5
360 11
362 9
364 4
366 5
368 9
370 14
372 10
374 5
376 4
378 7
380 2
382 7
384 6
386 1
388 7
390 9
392 1
394 7
396 5
398 6
400 6
402 5
404 5
406 8
408 4
410 4
412 8
414 2
416 6
418 7
420 4
422 6
424 4
426 10
428 4
430 4
432 4
434 3
436 5
438 5
440 4
442 7
444 7
446 7
448 7
450 9
452 6
454 4
456 7
458 1
460 8
462 7
464 7
466 7
468 3
470 6
472 5
474 9
476 6
478 1
480 6
482 3
484 4
486 4
488 5
490 3
492 5
494 5
496 3
498 6
500 7
502 6
504 8
506 6
508 7
510 7
512 6
514 6
516 4
518 3
520 3
522 4
524 3
526 7
528 3
530 10
532 6
534 4
536 1
538 4
540 3
542 5
544 2
546 8
548 7
550 4
552 5
554 5
556 3
558 4
560 4
562 1
564 3
566 7
568 3
570 5
572 2
574 6
576 9
578 3
580 3
582 2
584 3
586 2
588 5
590 3
592 3
594 3
596 6
598 5
600 7
602 3
604 3
606 5
608 4
610 4
612 4
614 9
616 3
618 3
620 3
622 3
624 4
626 4
628 5
630 4
632 7
634 5
636 3
638 3
640 4
642 2
644 5
646 3
648 4
650 1
652 2
654 3
656 4
658 9
660 4
662 0
664 4
666 3
668 3
670 1
672 2
674 4
676 5
678 6
680 4
682 6
684 8
686 2
688 3
690 0
692 1
694 2
696 1
698 4
700 3


==> data/noaccess/early.dat <==
x y
0 95
2 87
4 94
6 89
8 88
10 90
12 93
14 84
16 90
18 90
20 90
22 84
24 80
26 84
28 85
30 89
32 86
34 83
36 88
38 86
40 93
42 89
44 86
46 89
48 91
50 92
52 92
54 88
56 87
58 88
60 89
62 86
64 86
66 89
68 87
70 89
72 86
74 90
76 92
78 91
80 90
82 89
84 87
86 90
88 88
90 85
92 93
94 84
96 90
98 85
100 89
102 90
104 79
106 91
108 94
110 83
112 89
114 81
116 89
118 88
120 89
122 87
124 86
126 84
128 91
130 92
132 89
134 90
136 85
138 91
140 87
142 84
144 87
146 86
148 85
150 90
152 82
154 94
156 86
158 97
160 88
162 90
164 91
166 88
168 92
170 89
172 85
174 84
176 86
178 86
180 82
182 86
184 85
186 89
188 90
190 94
192 89
194 91
196 90
198 89
200 86
202 88
204 88
206 88
208 87
210 91
212 92
214 90
216 96
218 92
220 83
222 86
224 90
226 83
228 84
230 87
232 87
234 88
236 84
238 85
240 82
242 83
244 85
246 85
248 88
250 87
252 88
254 89
256 88
258 88
260 84
262 88
264 83
266 88
268 90
270 87
272 89
274 85
276 84
278 85
280 87
282 86
284 76
286 80
288 74
290 71
292 53
294 45
296 40
298 25
300 34
302 30
304 11
306 16
308 23
310 6
312 9
314 12
316 15
318 7
320 10
322 10
324 10
326 10
328 11
330 6
332 8
334 14
336 14
338 9
340 8
342 12
344 15
346 10
348 13
350 4
352 11
354 6
356 9
358 7
360 7
362 3
364 14
366 5
368 10
370 8
372 7
374 6
376 4
378 10
380 8
382 10
384 8
386 12
388 6
390 10
392 2
394 8
396 9
398 8
400 5
402 9
404 10
406 9
408 14
410 5
412 14
414 10
416 10
418 2
420 7
422 10
424 14
426 8
428 10
430 7
432 6
434 6
436 8
438 11
440 12
442 9
444 5
446 7
448 5
450 11
452 5
454 7
456 5
458 9
460 9
462 10
464 5
466 12
468 14
470 7
472 6
474 10
476 7
478 5
480 9
482 4
484 8
486 7
488 9
490 13
492 10
494 9
496 8
498 7
500 6
502 4
504 3
506 3
508 9
510 11
512 12
514 7
516 9
518 7
520 7
522 9
524 9
526 10
528 8
530 8
532 11
534 6
536 8
538 11
540 14
542 13
544 7
546 11
548 7
550 12
552 14
554 3
556 9
558 5
560 7
562 6
564 6
566 9
568 4
570 10
572 10
574 4
576 13
578 11
580 8
582 7
584 7
586 9
588 8
590 5
592 6
594 9
596 3
598 3
600 10
602 14
604 8
606 7
608 7
610 10
612 10
614 6
616 7
618 5
620 11
622 5
624 11
626 9
628 9
630 4
632 6
634 5
636 10
638 6
640 10
642 11
644 4
646 10
648 9
650 3
652 7
654 12
656 10
658 6
660 6
662 6
664 5
666 13
668 7
670 12
672 7
674 8
676 13
678 6
680 14
682 7
684 6
686 7
688 5
690 5
692 17
694 8
696 6
698 10
700 7


==> data/noaccess/late.dat <==
x y
0 2
2 6
4 3
6 8
8 8
10 8
12 3
14 8
16 6
18 7
20 4
22 9
24 16
26 10
28 5
30 4
32 8
34 3
36 5
38 8
40 4
42 8
44 4
46 8
48 5
50 4
52 4
54 6
56 7
58 5
60 6
62 8
64 8
66 6
68 6
70 8
72 9
74 7
76 3
78 2
80 7
82 6
84 10
86 7
88 8
90 12
92 3
94 9
96 6
98 9
100 9
102 5
104 9
106 4
108 2
110 12
112 6
114 9
116 6
118 5
120 8
122 5
124 5
126 11
128 5
130 5
132 5
134 6
136 9
138 6
140 7
142 11
144 7
146 9
148 8
150 4
152 14
154 4
156 7
158 1
160 6
162 7
164 5
166 9
168 6
170 10
172 8
174 8
176 11
178 8
180 9
182 9
184 6
186 4
188 5
190 3
192 7
194 5
196 6
198 5
200 9
202 4
204 5
206 6
208 6
210 5
212 2
214 5
216 3
218 6
220 7
222 9
224 5
226 6
228 9
230 8
232 7
234 4
236 9
238 9
240 10
242 8
244 10
246 9
248 7
250 7
252 6
254 9
256 9
258 9
260 13
262 8
264 9
266 6
268 8
270 9
272 7
274 8
276 10
278 12
280 6
282 5
284 13
286 11
288 16
290 21
292 36
294 47
296 54
298 65
300 53
302 61
304 65
306 73
308 64
310 75
312 68
314 80
316 76
318 81
320 68
322 71
324 77
326 76
328 76
330 74
332 79
334 75
336 73
338 73
340 79
342 76
344 75
346 73
348 77
350 82
352 78
354 73
356 78
358 77
360 75
362 79
364 81
366 79
368 74
370 74
372 69
374 76
376 81
378 73
380 82
382 77
384 78
386 78
388 74
390 73
392 89
394 80
396 84
398 75
400 81
402 76
404 78
406 72
408 71
410 79
412 67
414 82
416 76
418 83
420 82
422 77
424 76
426 73
428 73
430 81
432 79
434 83
436 80
438 77
440 77
442 69
444 82
446 76
448 81
450 75
452 82
454 85
456 82
458 77
460 76
462 73
464 78
466 77
468 69
470 77
472 81
474 69
476 81
478 79
480 77
482 80
484 76
486 80
488 73
490 76
492 74
494 81
496 83
498 79
500 80
502 77
504 80
506 82
508 80
510 74
512 73
514 79
516 83
518 79
520 85
522 76
524 81
526 80
528 79
530 76
532 70
534 86
536 84
538 76
540 76
542 76
544 79
546 72
548 78
550 73
552 75
554 82
556 80
558 82
560 84
562 86
564 81
566 66
568 83
570 78
572 79
574 80
576 70
578 76
580 79
582 83
584 81
586 81
588 74
590 83
592 78
594 72
596 79
598 84
600 76
602 69
604 78
606 70
608 77
610 75
612 75
614 67
616 80
618 78
620 76
622 80
624 79
626 75
628 71
630 78
632 72
634 78
636 76
638 84
640 76
642 74
644 75
646 71
648 72
650 83
652 84
654 71
656 75
658 74
660 76
662 77
664 80
666 67
668 81
670 77
672 83
674 78
676 75
678 81
680 71
682 80
684 78
686 84
688 84
690 81
692 76
694 81
696 84
698 74
700 79


==> data/noaccess/other.dat <==
0 2
2 7
4 3
6 3
8 3
10 2
12 3
14 7
16 4
18 3
20 6
22 6
24 3
26 6
28 9
30 7
32 6
34 12
36 6
38 4
40 1
42 3
44 9
46 3
48 3
50 4
52 4
54 3
56 5
58 5
60 5
62 4
64 6
66 5
68 7
70 2
72 5
74 3
76 4
78 6
80 3
82 5
84 2
86 3
88 4
90 2
92 3
94 5
96 3
98 5
100 2
102 4
104 10
106 4
108 4
110 4
112 5
114 8
116 4
118 7
120 3
122 7
124 8
126 4
128 3
130 3
132 6
134 4
136 4
138 2
140 5
142 5
144 6
146 4
148 7
150 5
152 4
154 2
156 7
158 1
160 6
162 2
164 4
166 3
168 2
170 0
172 5
174 7
176 2
178 5
180 8
182 4
184 8
186 7
188 4
190 3
192 4
194 3
196 4
198 5
200 5
202 8
204 7
206 5
208 7
210 2
212 3
214 4
216 1
218 2
220 6
222 1
224 3
226 8
228 4
230 1
232 5
234 7
236 5
238 2
240 5
242 6
244 4
246 4
248 4
250 4
252 2
254 0
256 2
258 3
260 2
262 3
264 7
266 6
268 2
270 4
272 4
274 7
276 5
278 3
280 7
282 7
284 10
286 5
288 6
290 5
292 7
294 6
296 5
298 4
300 6
302 5
304 12
306 5
308 7
310 12
312 13
314 5
316 7
318 7
320 17
322 9
324 6
326 8
328 9
330 16
332 10
334 4
336 8
338 14
340 7
342 7
344 4
346 9
348 8
350 6
352 6
354 10
356 11
358 11
360 7
362 9
364 1
366 11
368 7
370 4
372 14
374 13
376 11
378 10
380 8
382 6
384 8
386 9
388 13
390 8
392 7
394 5
396 2
398 11
400 8
402 10
404 7
406 11
408 11
410 12
412 11
414 6
416 8
418 8
420 7
422 7
424 6
426 9
428 13
430 8
432 11
434 7
436 7
438 5
440 7
442 15
444 6
446 9
448 7
450 5
452 7
454 4
456 6
458 13
460 7
462 10
464 10
466 3
468 14
470 10
472 8
474 11
476 6
478 13
480 8
482 13
484 12
486 9
488 12
490 8
492 10
494 5
496 6
498 8
500 7
502 13
504 9
506 9
508 4
510 8
512 8
514 8
516 4
518 11
520 5
522 9
524 6
526 3
528 9
530 6
532 12
534 4
536 7
538 9
540 7
542 6
544 12
546 9
548 8
550 10
552 6
554 10
556 8
558 8
560 5
562 7
564 10
566 16
568 10
570 7
572 8
574 9
576 7
578 10
580 10
582 8
584 8
586 8
588 13
590 9
592 12
594 16
596 11
598 8
600 7
602 14
604 11
606 18
608 12
610 11
612 11
614 17
616 10
618 14
620 10
622 12
624 6
626 12
628 15
630 13
632 15
634 12
636 10
638 6
640 9
642 13
644 16
646 16
648 14
650 13
652 7
654 14
656 11
658 11
660 14
662 16
664 11
666 17
668 9
670 10
672 8
674 10
676 7
678 6
680 11
682 7
684 8
686 7
688 8
690 14
692 6
694 9
696 9
698 11
700 10


==> data/noaccess/tsx.dat <==
0 0
2 0
4 0
6 0
8 0
10 0
12 0
14 0
16 0
18 0
20 0
22 0
24 1
26 0
28 1
30 0
32 0
34 2
36 1
38 0
40 0
42 0
44 0
46 0
48 1
50 0
52 0
54 2
56 0
58 2
60 0
62 0
64 0
66 0
68 0
70 1
72 0
74 0
76 0
78 1
80 0
82 0
84 0
86 0
88 0
90 0
92 0
94 1
96 0
98 1
100 0
102 0
104 1
106 0
108 0
110 0
112 0
114 0
116 0
118 0
120 0
122 0
124 0
126 1
128 0
130 0
132 0
134 0
136 0
138 1
140 0
142 0
144 0
146 0
148 0
150 0
152 0
154 0
156 0
158 0
160 0
162 0
164 0
166 0
168 0
170 1
172 1
174 0
176 0
178 0
180 0
182 1
184 0
186 0
188 0
190 0
192 0
194 1
196 0
198 1
200 0
202 0
204 0
206 0
208 0
210 1
212 0
214 0
216 0
218 0
220 0
222 1
224 0
226 0
228 0
230 0
232 0
234 0
236 0
238 0
240 0
242 0
244 0
246 0
248 0
250 0
252 0
254 0
256 1
258 0
260 0
262 0
264 0
266 0
268 0
270 0
272 0
274 0
276 0
278 0
280 0
282 0
284 0
286 0
288 0
290 0
292 0
294 0
296 0
298 0
300 0
302 0
304 0
306 1
308 0
310 1
312 2
314 0
316 0
318 0
320 1
322 0
324 0
326 0
328 0
330 0
332 0
334 0
336 1
338 0
340 0
342 0
344 0
346 0
348 0
350 0
352 0
354 0
356 0
358 0
360 0
362 0
364 0
366 0
368 0
370 0
372 0
374 0
376 0
378 0
380 0
382 0
384 0
386 0
388 0
390 0
392 1
394 0
396 0
398 0
400 0
402 0
404 0
406 0
408 0
410 0
412 0
414 0
416 0
418 0
420 0
422 0
424 0
426 0
428 0
430 0
432 0
434 1
436 0
438 2
440 0
442 0
444 0
446 1
448 0
450 0
452 0
454 0
456 0
458 0
460 0
462 0
464 0
466 1
468 0
470 0
472 0
474 1
476 0
478 2
480 0
482 0
484 0
486 0
488 1
490 0
492 1
494 0
496 0
498 0
500 0
502 0
504 0
506 0
508 0
510 0
512 1
514 0
516 0
518 0
520 0
522 2
524 1
526 0
528 1
530 0
532 1
534 0
536 0
538 0
540 0
542 0
544 0
546 0
548 0
550 1
552 0
554 0
556 0
558 1
560 0
562 0
564 0
566 2
568 0
570 0
572 1
574 1
576 1
578 0
580 0
582 0
584 1
586 0
588 0
590 0
592 1
594 0
596 1
598 0
600 0
602 0
604 0
606 0
608 0
610 0
612 0
614 1
616 0
618 0
620 0
622 0
624 0
626 0
628 0
630 1
632 0
634 0
636 1
638 1
640 1
642 0
644 0
646 0
648 1
650 0
652 0
654 0
656 0
658 0
660 0
662 1
664 0
666 0
668 0
670 0
672 0
674 0
676 0
678 1
680 0
682 0
684 0
686 0
688 0
690 0
692 0
694 0
696 0
698 1
700 1


==> data/tTable/1.dat <==
1 0 0
1 20 0
1 40 0
1 60 0
1 80 1
1 100 0
1 120 0
1 140 0
1 160 0
1 180 13
1 200 40
1 220 42
1 240 35
1 260 40
1 280 38
1 300 41
1 320 41
1 340 41
1 360 35
1 380 40
1 400 43
1 420 36
1 440 37
1 460 38
1 480 36
1 500 33
1 520 40
1 540 39
1 560 45
1 580 40
1 600 37
1 620 43
1 640 41
1 660 30
1 680 9
1 700 11


==> data/tTable/12.dat <==
12 0 0
12 20 2
12 40 1
12 60 0
12 80 0
12 100 1
12 120 1
12 140 1
12 160 0
12 180 0
12 200 0
12 220 0
12 240 0
12 260 1
12 280 5
12 300 7
12 320 10
12 340 11
12 360 12
12 380 13
12 400 16
12 420 10
12 440 16
12 460 17
12 480 26
12 500 25
12 520 33
12 540 38
12 560 39
12 580 41
12 600 44
12 620 43
12 640 42
12 660 44
12 680 43
12 700 42


==> data/tTable/13.dat <==
13 0 0
13 20 0
13 40 0
13 60 0
13 80 0
13 100 0
13 120 0
13 140 0
13 160 1
13 180 1
13 200 0
13 220 0
13 240 0
13 260 1
13 280 1
13 300 5
13 320 6
13 340 9
13 360 2
13 380 10
13 400 13
13 420 19
13 440 10
13 460 11
13 480 29
13 500 25
13 520 33
13 540 38
13 560 43
13 580 39
13 600 38
13 620 41
13 640 42
13 660 45
13 680 45
13 700 43


==> data/tTable/14.dat <==
14 0 0
14 20 1
14 40 1
14 60 0
14 80 0
14 100 0
14 120 1
14 140 1
14 160 0
14 180 1
14 200 0
14 220 1
14 240 1
14 260 3
14 280 0
14 300 2
14 320 8
14 340 8
14 360 8
14 380 7
14 400 12
14 420 13
14 440 13
14 460 21
14 480 29
14 500 30
14 520 34
14 540 34
14 560 42
14 580 31
14 600 36
14 620 42
14 640 44
14 660 31
14 680 14
14 700 13


==> data/tTable/15.dat <==
15 0 0
15 20 0
15 40 0
15 60 2
15 80 1
15 100 1
15 120 0
15 140 0
15 160 0
15 180 0
15 200 1
15 220 0
15 240 0
15 260 4
15 280 4
15 300 5
15 320 2
15 340 11
15 360 7
15 380 12
15 400 7
15 420 17
15 440 12
15 460 11
15 480 26
15 500 31
15 520 33
15 540 37
15 560 40
15 580 44
15 600 43
15 620 42
15 640 38
15 660 40
15 680 44
15 700 43


==> data/tTable/20.dat <==
20 0 0
20 20 0
20 40 1
20 60 0
20 80 0
20 100 0
20 120 2
20 140 1
20 160 0
20 180 0
20 200 0
20 220 1
20 240 0
20 260 2
20 280 3
20 300 2
20 320 4
20 340 8
20 360 5
20 380 9
20 400 7
20 420 10
20 440 7
20 460 11
20 480 17
20 500 27
20 520 29
20 540 37
20 560 42
20 580 44
20 600 40
20 620 44
20 640 39
20 660 40
20 680 40
20 700 42


==> data/tTable/4.dat <==
4 0 1
4 20 0
4 40 0
4 60 0
4 80 0
4 100 0
4 120 0
4 140 0
4 160 0
4 180 1
4 200 6
4 220 11
4 240 15
4 260 16
4 280 24
4 300 29
4 320 25
4 340 22
4 360 29
4 380 24
4 400 22
4 420 26
4 440 28
4 460 41
4 480 30
4 500 34
4 520 36
4 540 39
4 560 43
4 580 37
4 600 39
4 620 39
4 640 44
4 660 35
4 680 43
4 700 44


==> data/tTable/5.dat <==
5 0 0
5 20 0
5 40 0
5 60 0
5 80 2
5 100 0
5 120 0
5 140 0
5 160 0
5 180 2
5 200 0
5 220 7
5 240 11
5 260 9
5 280 18
5 300 17
5 320 20
5 340 22
5 360 22
5 380 25
5 400 27
5 420 24
5 440 25
5 460 23
5 480 29
5 500 39
5 520 33
5 540 43
5 560 38
5 580 37
5 600 44
5 620 39
5 640 38
5 660 41
5 680 42
5 700 43


==> data/tTable/6.dat <==
6 0 0
6 20 0
6 40 0
6 60 0
6 80 0
6 100 0
6 120 0
6 140 0
6 160 1
6 180 0
6 200 3
6 220 4
6 240 7
6 260 6
6 280 12
6 300 16
6 320 15
6 340 16
6 360 15
6 380 22
6 400 24
6 420 19
6 440 22
6 460 31
6 480 33
6 500 33
6 520 30
6 540 37
6 560 36
6 580 42
6 600 44
6 620 39
6 640 44
6 660 41
6 680 40
6 700 43


==> data/tTable/8.dat <==
8 0 0
8 20 0
8 40 0
8 60 1
8 80 0
8 100 0
8 120 1
8 140 0
8 160 1
8 180 0
8 200 3
8 220 4
8 240 9
8 260 12
8 280 10
8 300 26
8 320 16
8 340 23
8 360 16
8 380 19
8 400 24
8 420 22
8 440 31
8 460 32
8 480 26
8 500 30
8 520 36
8 540 34
8 560 33
8 580 21
8 600 13
8 620 7
8 640 6
8 660 7
8 680 6
8 700 4


==> data/tTable/access.dat <==
0 0 3
0 20 2
0 40 2
0 60 1
0 80 1
0 100 3
0 120 0
0 140 2
0 160 5
0 180 2
0 200 3
0 220 6
0 240 3
0 260 4
0 280 1
0 300 3
0 320 3
0 340 1
0 360 0
0 380 2
0 400 2
0 420 4
0 440 3
0 460 1
0 480 5
0 500 1
0 520 4
0 540 0
0 560 0
0 580 1
0 600 0
0 620 1
0 640 1
0 660 0
0 680 2
0 700 0
2 0 0
2 20 0
2 40 0
2 60 0
2 80 0
2 100 1
2 120 1
2 140 0
2 160 0
2 180 0
2 200 1
2 220 0
2 240 0
2 260 0
2 280 1
2 300 0
2 320 0
2 340 1
2 360 1
2 380 0
2 400 0
2 420 0
2 440 0
2 460 1
2 480 0
2 500 0
2 520 1
2 540 0
2 560 0
2 580 0
2 600 1
2 620 0
2 640 2
2 660 0
2 680 0
2 700 0
3 0 0
3 20 1
3 40 0
3 60 0
3 80 0
3 100 0
3 120 0
3 140 0
3 160 0
3 180 0
3 200 0
3 220 1
3 240 0
3 260 1
3 280 0
3 300 1
3 320 0
3 340 0
3 360 0
3 380 0
3 400 1
3 420 2
3 440 0
3 460 0
3 480 0
3 500 0
3 520 1
3 540 0
3 560 0
3 580 0
3 600 1
3 620 0
3 640 0
3 660 0
3 680 0
3 700 1
7 0 0
7 20 0
7 40 1
7 60 0
7 80 0
7 100 0
7 120 0
7 140 0
7 160 0
7 180 1
7 200 0
7 220 0
7 240 0
7 260 0
7 280 1
7 300 0
7 320 0
7 340 0
7 360 0
7 380 0
7 400 0
7 420 0
7 440 0
7 460 0
7 480 0
7 500 0
7 520 0
7 540 0
7 560 1
7 580 1
7 600 1
7 620 0
7 640 2
7 660 2
7 680 0
7 700 0
9 0 0
9 20 0
9 40 0
9 60 0
9 80 0
9 100 0
9 120 0
9 140 2
9 160 1
9 180 1
9 200 0
9 220 0
9 240 0
9 260 0
9 280 0
9 300 0
9 320 1
9 340 1
9 360 0
9 380 1
9 400 0
9 420 0
9 440 0
9 460 0
9 480 0
9 500 1
9 520 0
9 540 1
9 560 0
9 580 0
9 600 0
9 620 0
9 640 1
9 660 2
9 680 1
9 700 0
10 0 1
10 20 1
10 40 2
10 60 0
10 80 1
10 100 0
10 120 0
10 140 0
10 160 0
10 180 0
10 200 1
10 220 0
10 240 1
10 260 0
10 280 0
10 300 0
10 320 0
10 340 0
10 360 0
10 380 0
10 400 0
10 420 0
10 440 0
10 460 0
10 480 0
10 500 1
10 520 0
10 540 0
10 560 1
10 580 0
10 600 1
10 620 0
10 640 0
10 660 0
10 680 0
10 700 1
11 0 0
11 20 0
11 40 0
11 60 1
11 80 0
11 100 1
11 120 0
11 140 1
11 160 0
11 180 0
11 200 0
11 220 1
11 240 1
11 260 0
11 280 1
11 300 1
11 320 0
11 340 0
11 360 0
11 380 0
11 400 2
11 420 0
11 440 0
11 460 0
11 480 1
11 500 0
11 520 0
11 540 0
11 560 1
11 580 0
11 600 0
11 620 0
11 640 2
11 660 1
11 680 0
11 700 0
16 0 1
16 20 0
16 40 0
16 60 1
16 80 0
16 100 1
16 120 2
16 140 0
16 160 0
16 180 0
16 200 1
16 220 0
16 240 1
16 260 1
16 280 0
16 300 0
16 320 1
16 340 0
16 360 1
16 380 0
16 400 1
16 420 0
16 440 0
16 460 1
16 480 1
16 500 0
16 520 0
16 540 1
16 560 0
16 580 0
16 600 0
16 620 0
16 640 1
16 660 1
16 680 0
16 700 0
17 0 0
17 20 1
17 40 0
17 60 0
17 80 2
17 100 1
17 120 0
17 140 1
17 160 0
17 180 0
17 200 0
17 220 1
17 240 0
17 260 0
17 280 0
17 300 0
17 320 0
17 340 1
17 360 3
17 380 1
17 400 0
17 420 0
17 440 1
17 460 0
17 480 0
17 500 0
17 520 0
17 540 0
17 560 0
17 580 0
17 600 0
17 620 2
17 640 1
17 660 3
17 680 1
17 700 1
18 0 0
18 20 0
18 40 0
18 60 0
18 80 1
18 100 0
18 120 0
18 140 1
18 160 0
18 180 0
18 200 0
18 220 0
18 240 0
18 260 0
18 280 0
18 300 0
18 320 0
18 340 1
18 360 1
18 380 1
18 400 0
18 420 0
18 440 1
18 460 0
18 480 0
18 500 0
18 520 1
18 540 1
18 560 0
18 580 1
18 600 1
18 620 0
18 640 0
18 660 1
18 680 0
18 700 0
19 0 0
19 20 1
19 40 0
19 60 1
19 80 0
19 100 0
19 120 0
19 140 1
19 160 0
19 180 0
19 200 1
19 220 0
19 240 1
19 260 0
19 280 0
19 300 0
19 320 0
19 340 0
19 360 0
19 380 0
19 400 1
19 420 1
19 440 0
19 460 2
19 480 0
19 500 0
19 520 0
19 540 0
19 560 0
19 580 2
19 600 0
19 620 0
19 640 0
19 660 2
19 680 0
19 700 0
21 0 0
21 20 0
21 40 0
21 60 0
21 80 0
21 100 0
21 120 0
21 140 0
21 160 0
21 180 0
21 200 0
21 220 2
21 240 0
21 260 0
21 280 1
21 300 0
21 320 0
21 340 1
21 360 0
21 380 1
21 400 0
21 420 0
21 440 0
21 460 0
21 480 0
21 500 1
21 520 2
21 540 0
21 560 0
21 580 0
21 600 0
21 620 0
21 640 2
21 660 0
21 680 0
21 700 0
22 0 0
22 20 1
22 40 0
22 60 1
22 80 0
22 100 0
22 120 0
22 140 1
22 160 0
22 180 0
22 200 0
22 220 0
22 240 0
22 260 0
22 280 0
22 300 0
22 320 0
22 340 1
22 360 0
22 380 1
22 400 1
22 420 1
22 440 0
22 460 0
22 480 0
22 500 0
22 520 0
22 540 0
22 560 1
22 580 1
22 600 1
22 620 0
22 640 0
22 660 0
22 680 1
22 700 1
23 0 0
23 20 0
23 40 0
23 60 0
23 80 0
23 100 0
23 120 1
23 140 0
23 160 0
23 180 0
23 200 0
23 220 0
23 240 1
23 260 0
23 280 1
23 300 0
23 320 1
23 340 0
23 360 0
23 380 0
23 400 0
23 420 0
23 440 0
23 460 1
23 480 1
23 500 1
23 520 0
23 540 0
23 560 0
23 580 0
23 600 0
23 620 0
23 640 0
23 660 0
23 680 0
23 700 0
24 0 0
24 20 1
24 40 1
24 60 0
24 80 0
24 100 0
24 120 0
24 140 0
24 160 0
24 180 1
24 200 0
24 220 0
24 240 0
24 260 0
24 280 0
24 300 0
24 320 0
24 340 0
24 360 0
24 380 0
24 400 0
24 420 1
24 440 0
24 460 0
24 480 2
24 500 0
24 520 0
24 540 0
24 560 0
24 580 0
24 600 0
24 620 0
24 640 1
24 660 0
24 680 3
24 700 1
25 0 1
25 20 0
25 40 0
25 60 0
25 80 1
25 100 0
25 120 0
25 140 1
25 160 0
25 180 0
25 200 0
25 220 0
25 240 0
25 260 0
25 280 0
25 300 0
25 320 0
25 340 0
25 360 0
25 380 0
25 400 0
25 420 1
25 440 0
25 460 1
25 480 0
25 500 0
25 520 1
25 540 0
25 560 0
25 580 0
25 600 0
25 620 0
25 640 0
25 660 0
25 680 0
25 700 0
26 0 0
26 20 0
26 40 1
26 60 0
26 80 0
26 100 0
26 120 0
26 140 0
26 160 0
26 180 0
26 200 0
26 220 0
26 240 0
26 260 0
26 280 0
26 300 1
26 320 0
26 340 0
26 360 0
26 380 2
26 400 0
26 420 0
26 440 0
26 460 0
26 480 2
26 500 0
26 520 0
26 540 2
26 560 0
26 580 0
26 600 1
26 620 2
26 640 0
26 660 1
26 680 0
26 700 1
27 0 1
27 20 0
27 40 1
27 60 1
27 80 0
27 100 0
27 120 0
27 140 0
27 160 0
27 180 0
27 200 1
27 220 1
27 240 1
27 260 0
27 280 0
27 300 0
27 320 1
27 340 0
27 360 1
27 380 1
27 400 1
27 420 1
27 440 1
27 460 0
27 480 0
27 500 0
27 520 0
27 540 0
27 560 0
27 580 0
27 600 0
27 620 1
27 640 3
27 660 0
27 680 1
27 700 1
28 0 0
28 20 0
28 40 1
28 60 0
28 80 0
28 100 0
28 120 0
28 140 2
28 160 0
28 180 0
28 200 1
28 220 1
28 240 0
28 260 0
28 280 0
28 300 1
28 320 2
28 340 0
28 360 0
28 380 0
28 400 0
28 420 3
28 440 1
28 460 1
28 480 1
28 500 0
28 520 1
28 540 0
28 560 0
28 580 1
28 600 1
28 620 0
28 640 2
28 660 0
28 680 0
28 700 0
29 0 0
29 20 0
29 40 1
29 60 0
29 80 0
29 100 1
29 120 0
29 140 0
29 160 0
29 180 1
29 200 0
29 220 0
29 240 0
29 260 0
29 280 1
29 300 0
29 320 1
29 340 0
29 360 0
29 380 1
29 400 0
29 420 0
29 440 2
29 460 0
29 480 0
29 500 0
29 520 0
29 540 1
29 560 1
29 580 0
29 600 1
29 620 0
29 640 0
29 660 0
29 680 0
29 700 0
30 0 0
30 20 2
30 40 0
30 60 0
30 80 0
30 100 0
30 120 0
30 140 0
30 160 0
30 180 0
30 200 0
30 220 0
30 240 0
30 260 0
30 280 2
30 300 0
30 320 0
30 340 0
30 360 0
30 380 1
30 400 1
30 420 0
30 440 0
30 460 0
30 480 0
30 500 0
30 520 2
30 540 0
30 560 0
30 580 0
30 600 0
30 620 0
30 640 1
30 660 0
30 680 0
30 700 1
31 0 0
31 20 1
31 40 0
31 60 0
31 80 2
31 100 0
31 120 0
31 140 0
31 160 1
31 180 0
31 200 0
31 220 0
31 240 0
31 260 0
31 280 0
31 300 0
31 320 0
31 340 0
31 360 0
31 380 0
31 400 0
31 420 0
31 440 1
31 460 1
31 480 0
31 500 1
31 520 1
31 540 0
31 560 1
31 580 2
31 600 0
31 620 1
31 640 2
31 660 1
31 680 0
31 700 1
32 0 0
32 20 0
32 40 0
32 60 0
32 80 1
32 100 1
32 120 0
32 140 0
32 160 1
32 180 0
32 200 0
32 220 1
32 240 0
32 260 0
32 280 0
32 300 1
32 320 0
32 340 1
32 360 1
32 380 3
32 400 2
32 420 0
32 440 1
32 460 0
32 480 0
32 500 1
32 520 1
32 540 1
32 560 1
32 580 1
32 600 2
32 620 1
32 640 1
32 660 0
32 680 1
32 700 0
33 0 1
33 20 0
33 40 0
33 60 0
33 80 0
33 100 0
33 120 1
33 140 0
33 160 0
33 180 0
33 200 0
33 220 0
33 240 1
33 260 0
33 280 0
33 300 0
33 320 0
33 340 0
33 360 0
33 380 1
33 400 2
33 420 2
33 440 1
33 460 0
33 480 0
33 500 0
33 520 1
33 540 0
33 560 1
33 580 0
33 600 1
33 620 1
33 640 0
33 660 1
33 680 0
33 700 1
34 0 0
34 20 0
34 40 0
34 60 0
34 80 0
34 100 1
34 120 0
34 140 0
34 160 0
34 180 1
34 200 0
34 220 0
34 240 0
34 260 0
34 280 1
34 300 1
34 320 1
34 340 1
34 360 0
34 380 2
34 400 1
34 420 1
34 440 0
34 460 1
34 480 0
34 500 0
34 520 2
34 540 0
34 560 1
34 580 1
34 600 1
34 620 1
34 640 1
34 660 1
34 680 1
34 700 0
35 0 0
35 20 0
35 40 0
35 60 0
35 80 0
35 100 0
35 120 0
35 140 0
35 160 0
35 180 0
35 200 1
35 220 0
35 240 0
35 260 0
35 280 2
35 300 0
35 320 0
35 340 0
35 360 0
35 380 0
35 400 0
35 420 0
35 440 0
35 460 0
35 480 1
35 500 0
35 520 0
35 540 0
35 560 1
35 580 0
35 600 1
35 620 1
35 640 0
35 660 0
35 680 0
35 700 0
36 0 1
36 20 0
36 40 0
36 60 1
36 80 1
36 100 1
36 120 1
36 140 0
36 160 1
36 180 0
36 200 0
36 220 0
36 240 0
36 260 0
36 280 0
36 300 0
36 320 1
36 340 1
36 360 0
36 380 0
36 400 0
36 420 0
36 440 0
36 460 0
36 480 0
36 500 0
36 520 0
36 540 0
36 560 1
36 580 1
36 600 1
36 620 0
36 640 0
36 660 0
36 680 0
36 700 0
37 0 1
37 20 1
37 40 0
37 60 0
37 80 0
37 100 0
37 120 0
37 140 0
37 160 0
37 180 0
37 200 2
37 220 0
37 240 0
37 260 0
37 280 0
37 300 0
37 320 0
37 340 0
37 360 0
37 380 0
37 400 2
37 420 0
37 440 0
37 460 0
37 480 1
37 500 1
37 520 0
37 540 0
37 560 0
37 580 0
37 600 0
37 620 0
37 640 0
37 660 0
37 680 0
37 700 0
38 0 0
38 20 1
38 40 0
38 60 1
38 80 0
38 100 0
38 120 0
38 140 1
38 160 0
38 180 0
38 200 1
38 220 1
38 240 0
38 260 0
38 280 1
38 300 0
38 320 1
38 340 1
38 360 1
38 380 1
38 400 0
38 420 0
38 440 0
38 460 0
38 480 0
38 500 0
38 520 1
38 540 0
38 560 0
38 580 0
38 600 0
38 620 1
38 640 0
38 660 1
38 680 0
38 700 0
39 0 0
39 20 0
39 40 1
39 60 0
39 80 0
39 100 0
39 120 0
39 140 0
39 160 0
39 180 0
39 200 1
39 220 0
39 240 0
39 260 0
39 280 2
39 300 3
39 320 0
39 340 0
39 360 1
39 380 1
39 400 0
39 420 0
39 440 1
39 460 0
39 480 0
39 500 3
39 520 0
39 540 0
39 560 0
39 580 0
39 600 0
39 620 0
39 640 0
39 660 2
39 680 0
39 700 0
40 0 0
40 20 0
40 40 1
40 60 0
40 80 0
40 100 0
40 120 0
40 140 0
40 160 0
40 180 0
40 200 1
40 220 0
40 240 0
40 260 0
40 280 1
40 300 1
40 320 1
40 340 0
40 360 1
40 380 1
40 400 1
40 420 1
40 440 0
40 460 0
40 480 0
40 500 0
40 520 0
40 540 0
40 560 0
40 580 0
40 600 0
40 620 1
40 640 0
40 660 0
40 680 0
40 700 1
41 0 1
41 20 0
41 40 0
41 60 0
41 80 1
41 100 0
41 120 1
41 140 1
41 160 0
41 180 0
41 200 0
41 220 1
41 240 0
41 260 1
41 280 1
41 300 0
41 320 0
41 340 0
41 360 3
41 380 0
41 400 0
41 420 1
41 440 0
41 460 2
41 480 1
41 500 0
41 520 0
41 540 0
41 560 0
41 580 0
41 600 0
41 620 0
41 640 1
41 660 0
41 680 0
41 700 1
42 0 0
42 20 0
42 40 0
42 60 0
42 80 0
42 100 0
42 120 0
42 140 1
42 160 0
42 180 0
42 200 0
42 220 0
42 240 0
42 260 0
42 280 0
42 300 0
42 320 2
42 340 0
42 360 0
42 380 0
42 400 1
42 420 0
42 440 0
42 460 1
42 480 0
42 500 0
42 520 0
42 540 0
42 560 1
42 580 0
42 600 1
42 620 1
42 640 0
42 660 0
42 680 0
42 700 1
43 0 1
43 20 0
43 40 0
43 60 0
43 80 1
43 100 0
43 120 1
43 140 1
43 160 1
43 180 0
43 200 0
43 220 1
43 240 0
43 260 0
43 280 0
43 300 0
43 320 1
43 340 1
43 360 0
43 380 0
43 400 0
43 420 0
43 440 0
43 460 0
43 480 0
43 500 0
43 520 0
43 540 0
43 560 0
43 580 0
43 600 0
43 620 0
43 640 0
43 660 0
43 680 0
43 700 1
44 0 0
44 20 1
44 40 0
44 60 1
44 80 0
44 100 1
44 120 0
44 140 0
44 160 1
44 180 0
44 200 0
44 220 0
44 240 1
44 260 0
44 280 0
44 300 0
44 320 0
44 340 0
44 360 0
44 380 0
44 400 0
44 420 0
44 440 0
44 460 0
44 480 0
44 500 0
44 520 0
44 540 0
44 560 0
44 580 0
44 600 0
44 620 0
44 640 1
44 660 0
44 680 1
44 700 1
45 0 1
45 20 0
45 40 0
45 60 0
45 80 1
45 100 0
45 120 0
45 140 0
45 160 0
45 180 1
45 200 0
45 220 0
45 240 1
45 260 1
45 280 0
45 300 0
45 320 0
45 340 1
45 360 0
45 380 1
45 400 1
45 420 1
45 440 1
45 460 0
45 480 0
45 500 0
45 520 2
45 540 0
45 560 1
45 580 0
45 600 0
45 620 1
45 640 1
45 660 2
45 680 0
45 700 0
46 0 1
46 20 1
46 40 0
46 60 0
46 80 1
46 100 0
46 120 0
46 140 0
46 160 0
46 180 1
46 200 0
46 220 0
46 240 0
46 260 0
46 280 0
46 300 2
46 320 1
46 340 0
46 360 0
46 380 0
46 400 0
46 420 0
46 440 1
46 460 2
46 480 0
46 500 0
46 520 0
46 540 0
46 560 0
46 580 0
46 600 0
46 620 1
46 640 0
46 660 0
46 680 1
46 700 0
47 0 0
47 20 0
47 40 0
47 60 0
47 80 0
47 100 0
47 120 1
47 140 0
47 160 0
47 180 0
47 200 0
47 220 0
47 240 0
47 260 0
47 280 1
47 300 1
47 320 1
47 340 0
47 360 0
47 380 0
47 400 0
47 420 0
47 440 0
47 460 0
47 480 0
47 500 0
47 520 1
47 540 0
47 560 0
47 580 0
47 600 0
47 620 1
47 640 1
47 660 0
47 680 1
47 700 0
48 0 0
48 20 0
48 40 0
48 60 1
48 80 0
48 100 0
48 120 0
48 140 1
48 160 1
48 180 0
48 200 0
48 220 0
48 240 0
48 260 1
48 280 1
48 300 0
48 320 0
48 340 1
48 360 1
48 380 0
48 400 1
48 420 0
48 440 2
48 460 0
48 480 1
48 500 0
48 520 2
48 540 0
48 560 2
48 580 1
48 600 0
48 620 1
48 640 0
48 660 0
48 680 0
48 700 2
49 0 1
49 20 0
49 40 0
49 60 0
49 80 0
49 100 0
49 120 1
49 140 0
49 160 0
49 180 0
49 200 0
49 220 0
49 240 0
49 260 0
49 280 2
49 300 0
49 320 0
49 340 0
49 360 0
49 380 0
49 400 0
49 420 0
49 440 0
49 460 0
49 480 0
49 500 0
49 520 2
49 540 2
49 560 2
49 580 0
49 600 1
49 620 0
49 640 0
49 660 0
49 680 1
49 700 1
50 0 0
50 20 1
50 40 0
50 60 0
50 80 1
50 100 0
50 120 0
50 140 0
50 160 0
50 180 0
50 200 0
50 220 1
50 240 0
50 260 0
50 280 0
50 300 1
50 320 0
50 340 0
50 360 0
50 380 0
50 400 1
50 420 0
50 440 0
50 460 0
50 480 0
50 500 2
50 520 0
50 540 0
50 560 0
50 580 0
50 600 0
50 620 0
50 640 0
50 660 1
50 680 3
50 700 0
51 0 0
51 20 0
51 40 0
51 60 1
51 80 0
51 100 1
51 120 0
51 140 0
51 160 0
51 180 0
51 200 0
51 220 0
51 240 0
51 260 0
51 280 0
51 300 0
51 320 0
51 340 0
51 360 0
51 380 3
51 400 1
51 420 0
51 440 1
51 460 0
51 480 0
51 500 0
51 520 0
51 540 1
51 560 0
51 580 1
51 600 0
51 620 0
51 640 0
51 660 1
51 680 0
51 700 0
52 0 1
52 20 1
52 40 0
52 60 0
52 80 1
52 100 0
52 120 0
52 140 0
52 160 1
52 180 0
52 200 0
52 220 0
52 240 0
52 260 0
52 280 0
52 300 0
52 320 0
52 340 1
52 360 0
52 380 0
52 400 0
52 420 0
52 440 0
52 460 0
52 480 0
52 500 0
52 520 0
52 540 1
52 560 0
52 580 0
52 600 1
52 620 0
52 640 0
52 660 1
52 680 0
52 700 1
53 0 0
53 20 0
53 40 1
53 60 1
53 80 1
53 100 0
53 120 0
53 140 0
53 160 0
53 180 0
53 200 0
53 220 0
53 240 0
53 260 0
53 280 1
53 300 0
53 320 0
53 340 0
53 360 0
53 380 0
53 400 1
53 420 0
53 440 0
53 460 0
53 480 0
53 500 0
53 520 0
53 540 0
53 560 0
53 580 1
53 600 0
53 620 0
53 640 2
53 660 1
53 680 1
53 700 0
54 0 0
54 20 0
54 40 0
54 60 0
54 80 1
54 100 0
54 120 1
54 140 1
54 160 0
54 180 0
54 200 0
54 220 0
54 240 1
54 260 0
54 280 0
54 300 0
54 320 0
54 340 0
54 360 0
54 380 0
54 400 0
54 420 1
54 440 0
54 460 1
54 480 0
54 500 0
54 520 0
54 540 0
54 560 0
54 580 0
54 600 0
54 620 0
54 640 0
54 660 2
54 680 0
54 700 0
55 0 0
55 20 0
55 40 0
55 60 0
55 80 2
55 100 0
55 120 0
55 140 0
55 160 1
55 180 0
55 200 1
55 220 0
55 240 0
55 260 1
55 280 1
55 300 0
55 320 0
55 340 0
55 360 0
55 380 0
55 400 1
55 420 1
55 440 0
55 460 1
55 480 0
55 500 0
55 520 1
55 540 1
55 560 1
55 580 1
55 600 1
55 620 1
55 640 0
55 660 0
55 680 0
55 700 0
56 0 0
56 20 0
56 40 0
56 60 1
56 80 1
56 100 0
56 120 0
56 140 0
56 160 0
56 180 0
56 200 0
56 220 1
56 240 2
56 260 0
56 280 0
56 300 0
56 320 0
56 340 0
56 360 1
56 380 0
56 400 1
56 420 3
56 440 0
56 460 1
56 480 0
56 500 1
56 520 1
56 540 0
56 560 0
56 580 0
56 600 0
56 620 0
56 640 0
56 660 0
56 680 0
56 700 1
57 0 0
57 20 1
57 40 1
57 60 0
57 80 0
57 100 0
57 120 1
57 140 0
57 160 0
57 180 1
57 200 0
57 220 0
57 240 1
57 260 2
57 280 0
57 300 0
57 320 0
57 340 0
57 360 0
57 380 0
57 400 2
57 420 2
57 440 1
57 460 1
57 480 1
57 500 0
57 520 3
57 540 1
57 560 1
57 580 0
57 600 0
57 620 1
57 640 1
57 660 1
57 680 0
57 700 2
58 0 2
58 20 1
58 40 0
58 60 1
58 80 0
58 100 1
58 120 1
58 140 0
58 160 0
58 180 0
58 200 0
58 220 0
58 240 0
58 260 0
58 280 0
58 300 0
58 320 0
58 340 2
58 360 0
58 380 2
58 400 0
58 420 0
58 440 0
58 460 1
58 480 0
58 500 0
58 520 0
58 540 1
58 560 2
58 580 2
58 600 0
58 620 0
58 640 0
58 660 0
58 680 0
58 700 1
59 0 1
59 20 0
59 40 0
59 60 1
59 80 0
59 100 1
59 120 0
59 140 1
59 160 1
59 180 0
59 200 0
59 220 0
59 240 0
59 260 0
59 280 0
59 300 1
59 320 0
59 340 2
59 360 0
59 380 0
59 400 1
59 420 0
59 440 0
59 460 0
59 480 1
59 500 0
59 520 0
59 540 1
59 560 2
59 580 0
59 600 1
59 620 0
59 640 0
59 660 0
59 680 0
59 700 0
60 0 0
60 20 0
60 40 0
60 60 2
60 80 0
60 100 0
60 120 0
60 140 0
60 160 0
60 180 0
60 200 1
60 220 0
60 240 0
60 260 0
60 280 0
60 300 0
60 320 1
60 340 0
60 360 1
60 380 0
60 400 1
60 420 1
60 440 1
60 460 1
60 480 1
60 500 0
60 520 0
60 540 1
60 560 0
60 580 0
60 600 1
60 620 0
60 640 0
60 660 1
60 680 0
60 700 0
61 0 0
61 20 0
61 40 0
61 60 2
61 80 0
61 100 0
61 120 0
61 140 0
61 160 0
61 180 0
61 200 0
61 220 1
61 240 0
61 260 0
61 280 0
61 300 2
61 320 0
61 340 1
61 360 1
61 380 1
61 400 0
61 420 0
61 440 0
61 460 0
61 480 0
61 500 1
61 520 0
61 540 0
61 560 1
61 580 0
61 600 0
61 620 0
61 640 0
61 660 0
61 680 0
61 700 1
62 0 0
62 20 0
62 40 1
62 60 0
62 80 0
62 100 0
62 120 1
62 140 1
62 160 1
62 180 0
62 200 0
62 220 0
62 240 0
62 260 0
62 280 0
62 300 0
62 320 0
62 340 0
62 360 0
62 380 0
62 400 0
62 420 0
62 440 1
62 460 1
62 480 1
62 500 1
62 520 0
62 540 0
62 560 0
62 580 1
62 600 0
62 620 0
62 640 0
62 660 1
62 680 0
62 700 0
63 0 0
63 20 1
63 40 0
63 60 0
63 80 2
63 100 0
63 120 0
63 140 0
63 160 0
63 180 0
63 200 0
63 220 0
63 240 0
63 260 0
63 280 0
63 300 0
63 320 0
63 340 0
63 360 0
63 380 0
63 400 0
63 420 0
63 440 0
63 460 1
63 480 1
63 500 0
63 520 0
63 540 2
63 560 1
63 580 0
63 600 0
63 620 0
63 640 0
63 660 0
63 680 0
63 700 1


==> data/tTable/early.dat <==
0 0 0
0 20 0
0 40 0
0 60 0
0 80 0
0 100 0
0 120 0
0 140 0
0 160 0
0 180 0
0 200 0
0 220 0
0 240 0
0 260 0
0 280 0
0 300 0
0 320 0
0 340 0
0 360 0
0 380 0
0 400 0
0 420 0
0 440 0
0 460 0
0 480 0
0 500 0
0 520 0
0 540 0
0 560 0
0 580 0
0 600 0
0 620 0
0 640 0
0 660 0
0 680 0
0 700 0
1 0 47
1 20 48
1 40 49
1 60 46
1 80 46
1 100 47
1 120 47
1 140 47
1 160 46
1 180 31
1 200 6
1 220 5
1 240 5
1 260 7
1 280 7
1 300 6
1 320 3
1 340 5
1 360 7
1 380 5
1 400 3
1 420 8
1 440 6
1 460 3
1 480 6
1 500 6
1 520 6
1 540 2
1 560 3
1 580 2
1 600 7
1 620 3
1 640 6
1 660 4
1 680 2
1 700 2
2 0 48
2 20 48
2 40 49
2 60 50
2 80 48
2 100 49
2 120 49
2 140 49
2 160 48
2 180 44
2 200 49
2 220 32
2 240 32
2 260 18
2 280 19
2 300 19
2 320 18
2 340 13
2 360 18
2 380 17
2 400 12
2 420 13
2 440 14
2 460 8
2 480 9
2 500 5
2 520 4
2 540 1
2 560 0
2 580 1
2 600 0
2 620 0
2 640 0
2 660 1
2 680 0
2 700 0
3 0 47
3 20 46
3 40 48
3 60 49
3 80 46
3 100 49
3 120 50
3 140 47
3 160 44
3 180 47
3 200 38
3 220 26
3 240 28
3 260 20
3 280 22
3 300 19
3 320 18
3 340 12
3 360 14
3 380 17
3 400 11
3 420 8
3 440 17
3 460 11
3 480 8
3 500 4
3 520 2
3 540 3
3 560 0
3 580 0
3 600 0
3 620 1
3 640 1
3 660 0
3 680 0
3 700 0
4 0 44
4 20 45
4 40 50
4 60 48
4 80 49
4 100 47
4 120 47
4 140 50
4 160 47
4 180 41
4 200 42
4 220 32
4 240 32
4 260 28
4 280 22
4 300 17
4 320 21
4 340 24
4 360 18
4 380 17
4 400 22
4 420 18
4 440 17
4 460 7
4 480 11
4 500 10
4 520 5
4 540 4
4 560 5
4 580 12
4 600 4
4 620 7
4 640 4
4 660 8
4 680 5
4 700 2
5 0 50
5 20 48
5 40 48
5 60 48
5 80 47
5 100 50
5 120 47
5 140 45
5 160 47
5 180 43
5 200 46
5 220 38
5 240 36
5 260 35
5 280 30
5 300 30
5 320 24
5 340 25
5 360 24
5 380 18
5 400 21
5 420 25
5 440 22
5 460 19
5 480 12
5 500 11
5 520 8
5 540 3
5 560 5
5 580 5
5 600 4
5 620 6
5 640 11
5 660 5
5 680 5
5 700 5
6 0 46
6 20 44
6 40 46
6 60 45
6 80 47
6 100 50
6 120 50
6 140 50
6 160 48
6 180 42
6 200 43
6 220 46
6 240 40
6 260 38
6 280 32
6 300 29
6 320 32
6 340 26
6 360 33
6 380 25
6 400 17
6 420 27
6 440 26
6 460 16
6 480 11
6 500 8
6 520 14
6 540 10
6 560 3
6 580 4
6 600 1
6 620 7
6 640 4
6 660 3
6 680 9
6 700 5
7 0 48
7 20 48
7 40 47
7 60 49
7 80 49
7 100 45
7 120 49
7 140 48
7 160 48
7 180 41
7 200 43
7 220 36
7 240 40
7 260 44
7 280 29
7 300 26
7 320 30
7 340 33
7 360 25
7 380 24
7 400 24
7 420 26
7 440 21
7 460 11
7 480 11
7 500 12
7 520 6
7 540 0
7 560 0
7 580 0
7 600 0
7 620 2
7 640 0
7 660 1
7 680 0
7 700 1
8 0 47
8 20 49
8 40 50
8 60 49
8 80 45
8 100 45
8 120 48
8 140 47
8 160 48
8 180 43
8 200 41
8 220 43
8 240 37
8 260 36
8 280 34
8 300 19
8 320 30
8 340 25
8 360 24
8 380 25
8 400 23
8 420 21
8 440 13
8 460 9
8 480 16
8 500 14
8 520 7
8 540 10
8 560 7
8 580 9
8 600 4
8 620 1
8 640 2
8 660 0
8 680 0
8 700 3
9 0 49
9 20 46
9 40 47
9 60 47
9 80 47
9 100 47
9 120 50
9 140 46
9 160 47
9 180 46
9 200 46
9 220 45
9 240 44
9 260 46
9 280 43
9 300 39
9 320 35
9 340 33
9 360 34
9 380 34
9 400 26
9 420 27
9 440 27
9 460 23
9 480 15
9 500 13
9 520 10
9 540 4
9 560 0
9 580 0
9 600 0
9 620 0
9 640 2
9 660 1
9 680 0
9 700 0
10 0 47
10 20 47
10 40 48
10 60 48
10 80 48
10 100 46
10 120 47
10 140 50
10 160 45
10 180 46
10 200 41
10 220 42
10 240 44
10 260 46
10 280 37
10 300 29
10 320 31
10 340 33
10 360 32
10 380 25
10 400 22
10 420 23
10 440 21
10 460 21
10 480 18
10 500 11
10 520 6
10 540 1
10 560 0
10 580 0
10 600 0
10 620 1
10 640 0
10 660 0
10 680 1
10 700 0
11 0 48
11 20 49
11 40 47
11 60 46
11 80 48
11 100 48
11 120 43
11 140 47
11 160 47
11 180 48
11 200 47
11 220 42
11 240 44
11 260 43
11 280 41
11 300 36
11 320 39
11 340 35
11 360 33
11 380 36
11 400 31
11 420 26
11 440 19
11 460 23
11 480 18
11 500 8
11 520 5
11 540 3
11 560 0
11 580 1
11 600 0
11 620 0
11 640 0
11 660 0
11 680 0
11 700 0
12 0 46
12 20 44
12 40 48
12 60 49
12 80 45
12 100 48
12 120 45
12 140 45
12 160 49
12 180 48
12 200 47
12 220 47
12 240 48
12 260 47
12 280 42
12 300 43
12 320 35
12 340 35
12 360 35
12 380 32
12 400 29
12 420 38
12 440 31
12 460 25
12 480 20
12 500 19
12 520 10
12 540 4
12 560 3
12 580 5
12 600 2
12 620 1
12 640 1
12 660 4
12 680 4
12 700 4
13 0 47
13 20 48
13 40 47
13 60 46
13 80 45
13 100 50
13 120 45
13 140 48
13 160 45
13 180 49
13 200 43
13 220 44
13 240 46
13 260 47
13 280 41
13 300 41
13 320 42
13 340 38
13 360 46
13 380 36
13 400 32
13 420 28
13 440 35
13 460 32
13 480 17
13 500 18
13 520 9
13 540 7
13 560 4
13 580 5
13 600 6
13 620 4
13 640 4
13 660 1
13 680 1
13 700 4
14 0 47
14 20 48
14 40 48
14 60 43
14 80 48
14 100 45
14 120 49
14 140 46
14 160 47
14 180 44
14 200 49
14 220 42
14 240 48
14 260 42
14 280 45
14 300 48
14 320 39
14 340 36
14 360 39
14 380 37
14 400 36
14 420 36
14 440 31
14 460 23
14 480 15
14 500 18
14 520 10
14 540 9
14 560 2
14 580 11
14 600 5
14 620 7
14 640 2
14 660 6
14 680 7
14 700 4
15 0 47
15 20 49
15 40 46
15 60 48
15 80 46
15 100 46
15 120 48
15 140 48
15 160 48
15 180 47
15 200 48
15 220 44
15 240 46
15 260 42
15 280 45
15 300 43
15 320 48
15 340 36
15 360 43
15 380 35
15 400 41
15 420 28
15 440 34
15 460 37
15 480 18
15 500 15
15 520 12
15 540 4
15 560 3
15 580 3
15 600 4
15 620 3
15 640 7
15 660 9
15 680 2
15 700 5
16 0 47
16 20 47
16 40 48
16 60 49
16 80 47
16 100 47
16 120 42
16 140 49
16 160 50
16 180 48
16 200 47
16 220 41
16 240 41
16 260 48
16 280 44
16 300 44
16 320 37
16 340 36
16 360 35
16 380 37
16 400 29
16 420 32
16 440 30
16 460 27
16 480 13
16 500 18
16 520 8
16 540 1
16 560 0
16 580 0
16 600 0
16 620 1
16 640 0
16 660 2
16 680 0
16 700 1
17 0 47
17 20 46
17 40 47
17 60 47
17 80 47
17 100 45
17 120 47
17 140 45
17 160 49
17 180 49
17 200 43
17 220 45
17 240 48
17 260 44
17 280 45
17 300 43
17 320 39
17 340 37
17 360 32
17 380 41
17 400 35
17 420 27
17 440 33
17 460 28
17 480 24
17 500 18
17 520 8
17 540 0
17 560 0
17 580 0
17 600 1
17 620 0
17 640 0
17 660 0
17 680 0
17 700 0
18 0 49
18 20 48
18 40 46
18 60 46
18 80 45
18 100 48
18 120 45
18 140 44
18 160 45
18 180 44
18 200 47
18 220 41
18 240 45
18 260 46
18 280 44
18 300 45
18 320 39
18 340 44
18 360 36
18 380 37
18 400 36
18 420 29
18 440 29
18 460 28
18 480 24
18 500 21
18 520 7
18 540 0
18 560 0
18 580 0
18 600 0
18 620 0
18 640 1
18 660 0
18 680 0
18 700 0
19 0 46
19 20 48
19 40 48
19 60 47
19 80 48
19 100 44
19 120 46
19 140 45
19 160 48
19 180 48
19 200 45
19 220 46
19 240 47
19 260 47
19 280 47
19 300 43
19 320 35
19 340 41
19 360 41
19 380 38
19 400 37
19 420 34
19 440 24
19 460 24
19 480 20
19 500 23
19 520 17
19 540 4
19 560 1
19 580 0
19 600 0
19 620 0
19 640 0
19 660 0
19 680 1
19 700 1
20 0 0
20 20 0
20 40 0
20 60 0
20 80 0
20 100 0
20 120 0
20 140 0
20 160 0
20 180 0
20 200 0
20 220 0
20 240 0
20 260 0
20 280 0
20 300 0
20 320 0
20 340 0
20 360 0
20 380 0
20 400 0
20 420 0
20 440 0
20 460 0
20 480 0
20 500 0
20 520 0
20 540 0
20 560 0
20 580 0
20 600 0
20 620 0
20 640 0
20 660 0
20 680 0
20 700 0
21 0 48
21 20 48
21 40 48
21 60 47
21 80 47
21 100 49
21 120 46
21 140 46
21 160 49
21 180 46
21 200 47
21 220 46
21 240 46
21 260 47
21 280 48
21 300 47
21 320 47
21 340 47
21 360 39
21 380 38
21 400 36
21 420 35
21 440 37
21 460 33
21 480 24
21 500 13
21 520 9
21 540 0
21 560 0
21 580 0
21 600 1
21 620 1
21 640 0
21 660 0
21 680 0
21 700 0
22 0 49
22 20 49
22 40 49
22 60 48
22 80 48
22 100 48
22 120 48
22 140 43
22 160 47
22 180 46
22 200 48
22 220 48
22 240 44
22 260 40
22 280 45
22 300 46
22 320 36
22 340 42
22 360 38
22 380 39
22 400 39
22 420 33
22 440 31
22 460 30
22 480 25
22 500 20
22 520 10
22 540 5
22 560 1
22 580 0
22 600 0
22 620 0
22 640 0
22 660 0
22 680 0
22 700 0
23 0 44
23 20 48
23 40 47
23 60 49
23 80 46
23 100 47
23 120 46
23 140 47
23 160 45
23 180 50
23 200 49
23 220 49
23 240 48
23 260 45
23 280 44
23 300 46
23 320 42
23 340 40
23 360 42
23 380 37
23 400 40
23 420 36
23 440 37
23 460 27
23 480 21
23 500 11
23 520 9
23 540 0
23 560 0
23 580 0
23 600 0
23 620 0
23 640 0
23 660 0
23 680 0
23 700 0
24 0 48
24 20 46
24 40 46
24 60 49
24 80 48
24 100 50
24 120 48
24 140 46
24 160 47
24 180 47
24 200 44
24 220 47
24 240 47
24 260 49
24 280 47
24 300 42
24 320 40
24 340 46
24 360 43
24 380 40
24 400 40
24 420 32
24 440 29
24 460 30
24 480 23
24 500 18
24 520 12
24 540 1
24 560 2
24 580 0
24 600 0
24 620 2
24 640 0
24 660 0
24 680 1
24 700 0
25 0 49
25 20 48
25 40 46
25 60 48
25 80 46
25 100 47
25 120 48
25 140 48
25 160 45
25 180 50
25 200 48
25 220 46
25 240 44
25 260 48
25 280 42
25 300 47
25 320 47
25 340 42
25 360 38
25 380 41
25 400 38
25 420 44
25 440 38
25 460 35
25 480 21
25 500 15
25 520 7
25 540 3
25 560 2
25 580 0
25 600 0
25 620 1
25 640 0
25 660 0
25 680 0
25 700 0
26 0 50
26 20 47
26 40 48
26 60 48
26 80 45
26 100 47
26 120 50
26 140 49
26 160 50
26 180 50
26 200 48
26 220 46
26 240 48
26 260 48
26 280 39
26 300 41
26 320 43
26 340 41
26 360 45
26 380 40
26 400 38
26 420 38
26 440 36
26 460 35
26 480 23
26 500 23
26 520 9
26 540 3
26 560 2
26 580 0
26 600 0
26 620 0
26 640 0
26 660 0
26 680 1
26 700 0
27 0 45
27 20 47
27 40 46
27 60 47
27 80 48
27 100 45
27 120 46
27 140 50
27 160 46
27 180 46
27 200 47
27 220 48
27 240 49
27 260 49
27 280 43
27 300 45
27 320 45
27 340 43
27 360 42
27 380 43
27 400 40
27 420 38
27 440 38
27 460 36
27 480 18
27 500 17
27 520 16
27 540 2
27 560 1
27 580 0
27 600 1
27 620 0
27 640 0
27 660 0
27 680 0
27 700 0
28 0 49
28 20 49
28 40 46
28 60 49
28 80 41
28 100 47
28 120 48
28 140 46
28 160 46
28 180 50
28 200 46
28 220 49
28 240 46
28 260 44
28 280 44
28 300 45
28 320 47
28 340 46
28 360 38
28 380 37
28 400 40
28 420 42
28 440 39
28 460 29
28 480 26
28 500 18
28 520 12
28 540 3
28 560 0
28 580 0
28 600 0
28 620 0
28 640 0
28 660 1
28 680 0
28 700 1
29 0 47
29 20 46
29 40 45
29 60 48
29 80 47
29 100 47
29 120 49
29 140 47
29 160 47
29 180 46
29 200 48
29 220 48
29 240 47
29 260 46
29 280 46
29 300 42
29 320 44
29 340 48
29 360 46
29 380 42
29 400 40
29 420 41
29 440 39
29 460 32
29 480 28
29 500 17
29 520 20
29 540 2
29 560 0
29 580 1
29 600 0
29 620 0
29 640 0
29 660 1
29 680 0
29 700 1
30 0 47
30 20 48
30 40 50
30 60 49
30 80 47
30 100 47
30 120 48
30 140 49
30 160 47
30 180 48
30 200 46
30 220 48
30 240 49
30 260 47
30 280 47
30 300 48
30 320 44
30 340 46
30 360 47
30 380 42
30 400 43
30 420 37
30 440 40
30 460 37
30 480 27
30 500 14
30 520 13
30 540 4
30 560 1
30 580 1
30 600 0
30 620 2
30 640 2
30 660 0
30 680 1
30 700 1
31 0 47
31 20 48
31 40 48
31 60 47
31 80 45
31 100 47
31 120 47
31 140 48
31 160 47
31 180 49
31 200 47
31 220 49
31 240 47
31 260 49
31 280 47
31 300 44
31 320 39
31 340 46
31 360 46
31 380 42
31 400 43
31 420 39
31 440 36
31 460 34
31 480 22
31 500 20
31 520 16
31 540 5
31 560 1
31 580 3
31 600 1
31 620 1
31 640 1
31 660 0
31 680 0
31 700 0
32 0 47
32 20 50
32 40 49
32 60 48
32 80 48
32 100 47
32 120 47
32 140 48
32 160 47
32 180 48
32 200 50
32 220 47
32 240 49
32 260 49
32 280 49
32 300 44
32 320 45
32 340 44
32 360 42
32 380 40
32 400 42
32 420 39
32 440 40
32 460 31
32 480 26
32 500 22
32 520 11
32 540 3
32 560 2
32 580 2
32 600 2
32 620 5
32 640 2
32 660 3
32 680 2
32 700 0
33 0 47
33 20 48
33 40 47
33 60 48
33 80 48
33 100 48
33 120 47
33 140 49
33 160 48
33 180 49
33 200 45
33 220 46
33 240 49
33 260 48
33 280 46
33 300 44
33 320 46
33 340 46
33 360 46
33 380 43
33 400 43
33 420 43
33 440 42
33 460 32
33 480 24
33 500 20
33 520 9
33 540 6
33 560 2
33 580 0
33 600 1
33 620 1
33 640 0
33 660 0
33 680 1
33 700 1
34 0 49
34 20 48
34 40 44
34 60 47
34 80 47
34 100 46
34 120 48
34 140 47
34 160 48
34 180 45
34 200 47
34 220 48
34 240 49
34 260 50
34 280 49
34 300 46
34 320 44
34 340 39
34 360 45
34 380 41
34 400 39
34 420 42
34 440 38
34 460 32
34 480 33
34 500 17
34 520 9
34 540 3
34 560 8
34 580 0
34 600 2
34 620 2
34 640 0
34 660 1
34 680 0
34 700 1
35 0 47
35 20 49
35 40 48
35 60 47
35 80 46
35 100 49
35 120 45
35 140 49
35 160 46
35 180 47
35 200 43
35 220 48
35 240 50
35 260 45
35 280 46
35 300 46
35 320 50
35 340 43
35 360 43
35 380 39
35 400 40
35 420 38
35 440 41
35 460 40
35 480 29
35 500 19
35 520 11
35 540 5
35 560 2
35 580 2
35 600 1
35 620 2
35 640 2
35 660 1
35 680 0
35 700 1
36 0 44
36 20 49
36 40 46
36 60 46
36 80 46
36 100 49
36 120 46
36 140 49
36 160 46
36 180 45
36 200 47
36 220 48
36 240 48
36 260 50
36 280 47
36 300 49
36 320 44
36 340 42
36 360 43
36 380 39
36 400 35
36 420 33
36 440 34
36 460 36
36 480 25
36 500 10
36 520 9
36 540 2
36 560 4
36 580 2
36 600 0
36 620 3
36 640 2
36 660 0
36 680 1
36 700 2
37 0 47
37 20 48
37 40 49
37 60 49
37 80 48
37 100 46
37 120 46
37 140 47
37 160 48
37 180 48
37 200 44
37 220 46
37 240 47
37 260 49
37 280 49
37 300 48
37 320 44
37 340 42
37 360 44
37 380 44
37 400 31
37 420 32
37 440 30
37 460 28
37 480 22
37 500 7
37 520 12
37 540 5
37 560 1
37 580 3
37 600 3
37 620 0
37 640 3
37 660 3
37 680 2
37 700 0
38 0 49
38 20 49
38 40 49
38 60 47
38 80 44
38 100 50
38 120 48
38 140 47
38 160 50
38 180 48
38 200 48
38 220 47
38 240 44
38 260 49
38 280 46
38 300 48
38 320 46
38 340 47
38 360 37
38 380 35
38 400 33
38 420 32
38 440 29
38 460 23
38 480 21
38 500 12
38 520 8
38 540 4
38 560 1
38 580 4
38 600 2
38 620 2
38 640 1
38 660 1
38 680 2
38 700 2
39 0 49
39 20 49
39 40 48
39 60 48
39 80 48
39 100 49
39 120 49
39 140 46
39 160 49
39 180 49
39 200 47
39 220 46
39 240 47
39 260 50
39 280 46
39 300 45
39 320 45
39 340 45
39 360 45
39 380 39
39 400 28
39 420 21
39 440 15
39 460 16
39 480 7
39 500 10
39 520 7
39 540 3
39 560 4
39 580 3
39 600 2
39 620 3
39 640 7
39 660 1
39 680 3
39 700 2
40 0 47
40 20 48
40 40 47
40 60 47
40 80 49
40 100 49
40 120 48
40 140 50
40 160 48
40 180 49
40 200 47
40 220 48
40 240 45
40 260 45
40 280 44
40 300 47
40 320 47
40 340 44
40 360 41
40 380 41
40 400 33
40 420 18
40 440 15
40 460 21
40 480 11
40 500 6
40 520 6
40 540 3
40 560 1
40 580 2
40 600 1
40 620 1
40 640 3
40 660 1
40 680 1
40 700 1
41 0 47
41 20 48
41 40 48
41 60 49
41 80 47
41 100 48
41 120 44
41 140 47
41 160 47
41 180 49
41 200 48
41 220 47
41 240 44
41 260 49
41 280 43
41 300 40
41 320 46
41 340 42
41 360 38
41 380 40
41 400 31
41 420 24
41 440 22
41 460 17
41 480 15
41 500 15
41 520 13
41 540 5
41 560 1
41 580 2
41 600 1
41 620 4
41 640 4
41 660 4
41 680 2
41 700 1
42 0 46
42 20 49
42 40 47
42 60 48
42 80 49
42 100 47
42 120 50
42 140 47
42 160 49
42 180 48
42 200 48
42 220 48
42 240 47
42 260 49
42 280 49
42 300 47
42 320 44
42 340 46
42 360 48
42 380 44
42 400 31
42 420 28
42 440 25
42 460 21
42 480 14
42 500 13
42 520 5
42 540 3
42 560 4
42 580 3
42 600 3
42 620 5
42 640 4
42 660 2
42 680 1
42 700 2
43 0 48
43 20 50
43 40 44
43 60 47
43 80 49
43 100 49
43 120 47
43 140 49
43 160 47
43 180 48
43 200 48
43 220 46
43 240 48
43 260 47
43 280 47
43 300 48
43 320 48
43 340 44
43 360 45
43 380 40
43 400 43
43 420 34
43 440 22
43 460 16
43 480 14
43 500 15
43 520 5
43 540 3
43 560 2
43 580 7
43 600 4
43 620 5
43 640 2
43 660 1
43 680 1
43 700 0
44 0 50
44 20 46
44 40 47
44 60 47
44 80 46
44 100 48
44 120 48
44 140 49
44 160 45
44 180 50
44 200 47
44 220 49
44 240 46
44 260 49
44 280 46
44 300 49
44 320 45
44 340 49
44 360 48
44 380 46
44 400 38
44 420 43
44 440 31
44 460 23
44 480 17
44 500 18
44 520 10
44 540 5
44 560 2
44 580 1
44 600 4
44 620 2
44 640 1
44 660 5
44 680 2
44 700 2
45 0 48
45 20 50
45 40 48
45 60 49
45 80 44
45 100 47
45 120 47
45 140 42
45 160 48
45 180 44
45 200 49
45 220 50
45 240 48
45 260 47
45 280 46
45 300 49
45 320 47
45 340 47
45 360 49
45 380 44
45 400 46
45 420 36
45 440 29
45 460 26
45 480 21
45 500 17
45 520 13
45 540 4
45 560 0
45 580 4
45 600 1
45 620 1
45 640 2
45 660 2
45 680 0
45 700 0
46 0 48
46 20 49
46 40 49
46 60 48
46 80 45
46 100 48
46 120 46
46 140 49
46 160 50
46 180 47
46 200 47
46 220 45
46 240 46
46 260 49
46 280 47
46 300 46
46 320 46
46 340 49
46 360 49
46 380 47
46 400 45
46 420 35
46 440 35
46 460 24
46 480 21
46 500 15
46 520 11
46 540 1
46 560 6
46 580 2
46 600 2
46 620 2
46 640 4
46 660 3
46 680 1
46 700 2
47 0 46
47 20 48
47 40 47
47 60 49
47 80 50
47 100 48
47 120 47
47 140 50
47 160 50
47 180 50
47 200 48
47 220 49
47 240 48
47 260 46
47 280 47
47 300 47
47 320 47
47 340 44
47 360 47
47 380 47
47 400 43
47 420 43
47 440 38
47 460 26
47 480 18
47 500 21
47 520 9
47 540 7
47 560 4
47 580 3
47 600 4
47 620 4
47 640 1
47 660 1
47 680 2
47 700 4
48 0 47
48 20 47
48 40 49
48 60 49
48 80 47
48 100 48
48 120 48
48 140 47
48 160 48
48 180 46
48 200 49
48 220 48
48 240 50
48 260 43
48 280 48
48 300 47
48 320 45
48 340 49
48 360 47
48 380 46
48 400 45
48 420 44
48 440 43
48 460 28
48 480 22
48 500 12
48 520 8
48 540 8
48 560 8
48 580 5
48 600 5
48 620 7
48 640 2
48 660 3
48 680 2
48 700 4
49 0 47
49 20 46
49 40 46
49 60 48
49 80 48
49 100 50
49 120 48
49 140 49
49 160 50
49 180 50
49 200 48
49 220 49
49 240 49
49 260 48
49 280 47
49 300 45
49 320 49
49 340 49
49 360 49
49 380 48
49 400 46
49 420 37
49 440 35
49 460 37
49 480 15
49 500 15
49 520 9
49 540 5
49 560 4
49 580 1
49 600 5
49 620 2
49 640 6
49 660 3
49 680 4
49 700 4
50 0 48
50 20 45
50 40 50
50 60 47
50 80 47
50 100 48
50 120 46
50 140 46
50 160 46
50 180 48
50 200 49
50 220 47
50 240 47
50 260 49
50 280 47
50 300 48
50 320 48
50 340 49
50 360 47
50 380 46
50 400 46
50 420 44
50 440 36
50 460 30
50 480 13
50 500 19
50 520 6
50 540 5
50 560 3
50 580 1
50 600 6
50 620 3
50 640 7
50 660 2
50 680 1
50 700 4
51 0 47
51 20 47
51 40 47
51 60 47
51 80 47
51 100 47
51 120 50
51 140 48
51 160 46
51 180 48
51 200 49
51 220 50
51 240 48
51 260 50
51 280 48
51 300 46
51 320 47
51 340 49
51 360 48
51 380 44
51 400 45
51 420 44
51 440 44
51 460 34
51 480 25
51 500 11
51 520 9
51 540 4
51 560 11
51 580 5
51 600 3
51 620 5
51 640 3
51 660 4
51 680 5
51 700 2
52 0 49
52 20 46
52 40 49
52 60 48
52 80 46
52 100 48
52 120 48
52 140 47
52 160 45
52 180 48
52 200 49
52 220 48
52 240 47
52 260 48
52 280 49
52 300 49
52 320 46
52 340 46
52 360 48
52 380 48
52 400 48
52 420 46
52 440 37
52 460 33
52 480 26
52 500 14
52 520 9
52 540 5
52 560 7
52 580 6
52 600 5
52 620 6
52 640 5
52 660 8
52 680 4
52 700 5
53 0 46
53 20 48
53 40 48
53 60 48
53 80 46
53 100 48
53 120 48
53 140 48
53 160 50
53 180 46
53 200 45
53 220 48
53 240 48
53 260 46
53 280 45
53 300 49
53 320 50
53 340 48
53 360 47
53 380 49
53 400 48
53 420 44
53 440 43
53 460 39
53 480 22
53 500 14
53 520 12
53 540 7
53 560 8
53 580 9
53 600 4
53 620 7
53 640 10
53 660 4
53 680 10
53 700 4
54 0 50
54 20 49
54 40 47
54 60 44
54 80 44
54 100 48
54 120 45
54 140 46
54 160 46
54 180 48
54 200 49
54 220 49
54 240 46
54 260 48
54 280 45
54 300 48
54 320 47
54 340 47
54 360 48
54 380 48
54 400 49
54 420 47
54 440 46
54 460 37
54 480 25
54 500 18
54 520 14
54 540 12
54 560 3
54 580 4
54 600 8
54 620 5
54 640 4
54 660 5
54 680 9
54 700 7
55 0 48
55 20 48
55 40 50
55 60 45
55 80 47
55 100 49
55 120 49
55 140 48
55 160 45
55 180 46
55 200 48
55 220 48
55 240 48
55 260 46
55 280 48
55 300 47
55 320 47
55 340 46
55 360 49
55 380 45
55 400 46
55 420 45
55 440 45
55 460 39
55 480 31
55 500 22
55 520 12
55 540 7
55 560 8
55 580 8
55 600 7
55 620 8
55 640 8
55 660 9
55 680 5
55 700 6
56 0 46
56 20 46
56 40 46
56 60 46
56 80 45
56 100 48
56 120 48
56 140 48
56 160 44
56 180 50
56 200 49
56 220 48
56 240 46
56 260 45
56 280 45
56 300 48
56 320 46
56 340 50
56 360 47
56 380 48
56 400 47
56 420 43
56 440 45
56 460 41
56 480 33
56 500 18
56 520 11
56 540 8
56 560 7
56 580 9
56 600 4
56 620 6
56 640 6
56 660 6
56 680 8
56 700 7
57 0 49
57 20 46
57 40 48
57 60 50
57 80 47
57 100 49
57 120 48
57 140 49
57 160 46
57 180 44
57 200 46
57 220 50
57 240 45
57 260 47
57 280 48
57 300 47
57 320 45
57 340 45
57 360 45
57 380 48
57 400 47
57 420 47
57 440 48
57 460 45
57 480 36
57 500 27
57 520 9
57 540 10
57 560 6
57 580 7
57 600 4
57 620 9
57 640 6
57 660 6
57 680 1
57 700 5
58 0 42
58 20 45
58 40 48
58 60 46
58 80 46
58 100 45
58 120 47
58 140 48
58 160 47
58 180 47
58 200 50
58 220 48
58 240 49
58 260 50
58 280 50
58 300 46
58 320 46
58 340 45
58 360 47
58 380 47
58 400 48
58 420 49
58 440 48
58 460 45
58 480 42
58 500 38
58 520 32
58 540 26
58 560 7
58 580 8
58 600 7
58 620 4
58 640 5
58 660 7
58 680 6
58 700 8
59 0 45
59 20 47
59 40 48
59 60 47
59 80 47
59 100 46
59 120 48
59 140 48
59 160 47
59 180 44
59 200 48
59 220 47
59 240 47
59 260 47
59 280 47
59 300 42
59 320 47
59 340 46
59 360 44
59 380 48
59 400 47
59 420 46
59 440 48
59 460 47
59 480 42
59 500 41
59 520 33
59 540 27
59 560 5
59 580 9
59 600 9
59 620 9
59 640 13
59 660 9
59 680 4
59 700 8
60 0 49
60 20 50
60 40 47
60 60 43
60 80 49
60 100 49
60 120 48
60 140 48
60 160 49
60 180 46
60 200 47
60 220 48
60 240 46
60 260 48
60 280 46
60 300 50
60 320 47
60 340 49
60 360 49
60 380 47
60 400 45
60 420 47
60 440 45
60 460 44
60 480 40
60 500 38
60 520 31
60 540 7
60 560 11
60 580 12
60 600 7
60 620 9
60 640 13
60 660 6
60 680 5
60 700 7
61 0 47
61 20 48
61 40 49
61 60 44
61 80 49
61 100 48
61 120 47
61 140 47
61 160 47
61 180 50
61 200 48
61 220 47
61 240 49
61 260 48
61 280 42
61 300 44
61 320 49
61 340 48
61 360 49
61 380 47
61 400 45
61 420 49
61 440 47
61 460 44
61 480 47
61 500 39
61 520 33
61 540 19
61 560 13
61 580 11
61 600 9
61 620 9
61 640 4
61 660 5
61 680 6
61 700 3
62 0 46
62 20 46
62 40 48
62 60 48
62 80 46
62 100 47
62 120 47
62 140 47
62 160 44
62 180 50
62 200 48
62 220 50
62 240 49
62 260 49
62 280 48
62 300 48
62 320 45
62 340 47
62 360 48
62 380 43
62 400 50
62 420 49
62 440 45
62 460 48
62 480 44
62 500 45
62 520 29
62 540 16
62 560 6
62 580 3
62 600 4
62 620 7
62 640 5
62 660 6
62 680 9
62 700 5
63 0 49
63 20 48
63 40 47
63 60 48
63 80 46
63 100 49
63 120 50
63 140 49
63 160 48
63 180 48
63 200 49
63 220 49
63 240 46
63 260 47
63 280 50
63 300 48
63 320 47
63 340 48
63 360 47
63 380 49
63 400 46
63 420 49
63 440 49
63 460 45
63 480 37
63 500 43
63 520 31
63 540 12
63 560 12
63 580 7
63 600 9
63 620 3
63 640 4
63 660 4
63 680 9
63 700 6


==> data/tTable/late.dat <==
0 0 0
0 20 0
0 40 1
0 60 0
0 80 0
0 100 0
0 120 0
0 140 0
0 160 0
0 180 1
0 200 0
0 220 0
0 240 2
0 260 0
0 280 0
0 300 0
0 320 1
0 340 0
0 360 0
0 380 0
0 400 1
0 420 0
0 440 0
0 460 0
0 480 0
0 500 0
0 520 0
0 540 0
0 560 1
0 580 0
0 600 0
0 620 1
0 640 0
0 660 1
0 680 0
0 700 2
1 0 0
1 20 0
1 40 1
1 60 2
1 80 1
1 100 2
1 120 1
1 140 1
1 160 0
1 180 0
1 200 1
1 220 0
1 240 3
1 260 1
1 280 0
1 300 0
1 320 0
1 340 1
1 360 0
1 380 2
1 400 1
1 420 1
1 440 1
1 460 0
1 480 0
1 500 0
1 520 2
1 540 1
1 560 1
1 580 2
1 600 2
1 620 2
1 640 1
1 660 12
1 680 33
1 700 31
2 0 0
2 20 0
2 40 1
2 60 0
2 80 2
2 100 0
2 120 0
2 140 0
2 160 0
2 180 2
2 200 0
2 220 11
2 240 16
2 260 26
2 280 21
2 300 24
2 320 25
2 340 29
2 360 26
2 380 24
2 400 31
2 420 31
2 440 32
2 460 36
2 480 34
2 500 41
2 520 34
2 540 39
2 560 35
2 580 42
2 600 44
2 620 46
2 640 44
2 660 41
2 680 44
2 700 46
3 0 2
3 20 2
3 40 2
3 60 0
3 80 1
3 100 1
3 120 0
3 140 2
3 160 2
3 180 0
3 200 9
3 220 15
3 240 19
3 260 19
3 280 19
3 300 28
3 320 25
3 340 31
3 360 26
3 380 27
3 400 31
3 420 30
3 440 20
3 460 31
3 480 34
3 500 33
3 520 39
3 540 38
3 560 38
3 580 43
3 600 41
3 620 42
3 640 43
3 660 42
3 680 44
3 700 40
4 0 3
4 20 3
4 40 0
4 60 1
4 80 0
4 100 2
4 120 1
4 140 0
4 160 2
4 180 0
4 200 2
4 220 3
4 240 1
4 260 1
4 280 2
4 300 0
4 320 2
4 340 0
4 360 2
4 380 2
4 400 2
4 420 2
4 440 1
4 460 0
4 480 2
4 500 1
4 520 3
4 540 1
4 560 0
4 580 1
4 600 0
4 620 0
4 640 2
4 660 2
4 680 0
4 700 2
5 0 0
5 20 1
5 40 0
5 60 1
5 80 1
5 100 0
5 120 2
5 140 4
5 160 3
5 180 1
5 200 1
5 220 0
5 240 1
5 260 1
5 280 1
5 300 1
5 320 2
5 340 1
5 360 1
5 380 1
5 400 0
5 420 0
5 440 2
5 460 4
5 480 3
5 500 0
5 520 1
5 540 1
5 560 0
5 580 2
5 600 0
5 620 3
5 640 0
5 660 2
5 680 1
5 700 0
6 0 0
6 20 5
6 40 3
6 60 2
6 80 1
6 100 0
6 120 0
6 140 0
6 160 0
6 180 1
6 200 1
6 220 0
6 240 0
6 260 1
6 280 2
6 300 3
6 320 2
6 340 3
6 360 0
6 380 1
6 400 3
6 420 0
6 440 2
6 460 0
6 480 1
6 500 2
6 520 0
6 540 0
6 560 4
6 580 2
6 600 0
6 620 1
6 640 1
6 660 2
6 680 0
6 700 1
7 0 1
7 20 1
7 40 0
7 60 0
7 80 0
7 100 1
7 120 0
7 140 1
7 160 0
7 180 4
7 200 1
7 220 6
7 240 7
7 260 5
7 280 13
7 300 20
7 320 14
7 340 13
7 360 17
7 380 23
7 400 17
7 420 21
7 440 23
7 460 33
7 480 32
7 500 29
7 520 36
7 540 40
7 560 38
7 580 40
7 600 39
7 620 44
7 640 40
7 660 42
7 680 40
7 700 43
8 0 1
8 20 1
8 40 0
8 60 0
8 80 3
8 100 3
8 120 0
8 140 1
8 160 0
8 180 1
8 200 1
8 220 2
8 240 1
8 260 1
8 280 0
8 300 1
8 320 2
8 340 1
8 360 3
8 380 0
8 400 0
8 420 1
8 440 1
8 460 1
8 480 0
8 500 0
8 520 1
8 540 3
8 560 3
8 580 15
8 600 26
8 620 31
8 640 38
8 660 36
8 680 39
8 700 37
9 0 1
9 20 2
9 40 1
9 60 3
9 80 3
9 100 1
9 120 0
9 140 0
9 160 2
9 180 2
9 200 3
9 220 2
9 240 5
9 260 4
9 280 4
9 300 8
9 320 13
9 340 8
9 360 12
9 380 7
9 400 17
9 420 17
9 440 19
9 460 20
9 480 29
9 500 31
9 520 34
9 540 39
9 560 35
9 580 43
9 600 46
9 620 38
9 640 39
9 660 46
9 680 44
9 700 42
10 0 1
10 20 0
10 40 0
10 60 1
10 80 0
10 100 2
10 120 2
10 140 0
10 160 4
10 180 1
10 200 2
10 220 5
10 240 2
10 260 2
10 280 9
10 300 15
10 320 15
10 340 10
10 360 13
10 380 18
10 400 26
10 420 22
10 440 22
10 460 22
10 480 26
10 500 33
10 520 34
10 540 37
10 560 44
10 580 35
10 600 39
10 620 44
10 640 42
10 660 44
10 680 41
10 700 44
11 0 1
11 20 0
11 40 1
11 60 1
11 80 2
11 100 0
11 120 3
11 140 0
11 160 1
11 180 0
11 200 2
11 220 1
11 240 2
11 260 4
11 280 6
11 300 11
11 320 7
11 340 12
11 360 13
11 380 13
11 400 13
11 420 19
11 440 23
11 460 21
11 480 22
11 500 29
11 520 30
11 540 36
11 560 37
11 580 39
11 600 49
11 620 44
11 640 32
11 660 40
11 680 39
11 700 40
12 0 2
12 20 3
12 40 1
12 60 1
12 80 0
12 100 1
12 120 4
12 140 3
12 160 0
12 180 2
12 200 1
12 220 1
12 240 1
12 260 1
12 280 1
12 300 0
12 320 0
12 340 2
12 360 0
12 380 2
12 400 1
12 420 0
12 440 0
12 460 3
12 480 0
12 500 2
12 520 4
12 540 0
12 560 1
12 580 2
12 600 1
12 620 1
12 640 2
12 660 1
12 680 2
12 700 4
13 0 1
13 20 0
13 40 2
13 60 1
13 80 2
13 100 0
13 120 3
13 140 1
13 160 2
13 180 0
13 200 1
13 220 1
13 240 3
13 260 0
13 280 3
13 300 3
13 320 0
13 340 1
13 360 1
13 380 1
13 400 1
13 420 1
13 440 1
13 460 4
13 480 0
13 500 1
13 520 4
13 540 1
13 560 0
13 580 1
13 600 1
13 620 0
13 640 0
13 660 2
13 680 0
13 700 1
14 0 2
14 20 1
14 40 1
14 60 5
14 80 0
14 100 4
14 120 0
14 140 3
14 160 2
14 180 3
14 200 0
14 220 4
14 240 1
14 260 4
14 280 1
14 300 0
14 320 1
14 340 3
14 360 2
14 380 1
14 400 1
14 420 0
14 440 2
14 460 2
14 480 2
14 500 1
14 520 1
14 540 2
14 560 1
14 580 1
14 600 3
14 620 0
14 640 2
14 660 9
14 680 23
14 700 24
15 0 1
15 20 0
15 40 3
15 60 0
15 80 2
15 100 2
15 120 1
15 140 1
15 160 2
15 180 2
15 200 0
15 220 0
15 240 1
15 260 2
15 280 0
15 300 1
15 320 0
15 340 1
15 360 0
15 380 1
15 400 1
15 420 5
15 440 2
15 460 0
15 480 3
15 500 0
15 520 0
15 540 2
15 560 1
15 580 1
15 600 0
15 620 2
15 640 1
15 660 1
15 680 2
15 700 1
16 0 2
16 20 2
16 40 0
16 60 0
16 80 2
16 100 2
16 120 3
16 140 0
16 160 0
16 180 1
16 200 1
16 220 1
16 240 4
16 260 0
16 280 2
16 300 3
16 320 10
16 340 8
16 360 10
16 380 8
16 400 10
16 420 12
16 440 16
16 460 13
16 480 24
16 500 22
16 520 31
16 540 41
16 560 44
16 580 37
16 600 43
16 620 39
16 640 43
16 660 40
16 680 38
16 700 38
17 0 3
17 20 1
17 40 2
17 60 1
17 80 1
17 100 2
17 120 2
17 140 3
17 160 1
17 180 1
17 200 3
17 220 2
17 240 1
17 260 3
17 280 1
17 300 3
17 320 9
17 340 9
17 360 10
17 380 7
17 400 7
17 420 17
17 440 9
17 460 13
17 480 19
17 500 26
17 520 33
17 540 43
17 560 41
17 580 35
17 600 33
17 620 38
17 640 41
17 660 35
17 680 41
17 700 37
18 0 1
18 20 1
18 40 1
18 60 3
18 80 3
18 100 1
18 120 1
18 140 5
18 160 3
18 180 2
18 200 2
18 220 3
18 240 0
18 260 0
18 280 4
18 300 3
18 320 5
18 340 3
18 360 7
18 380 11
18 400 13
18 420 12
18 440 14
18 460 15
18 480 19
18 500 23
18 520 34
18 540 42
18 560 36
18 580 38
18 600 39
18 620 44
18 640 38
18 660 39
18 680 42
18 700 40
19 0 4
19 20 1
19 40 2
19 60 1
19 80 2
19 100 4
19 120 2
19 140 4
19 160 2
19 180 0
19 200 2
19 220 1
19 240 2
19 260 1
19 280 1
19 300 4
19 320 11
19 340 7
19 360 6
19 380 8
19 400 7
19 420 12
19 440 19
19 460 17
19 480 21
19 500 17
19 520 24
19 540 36
19 560 33
19 580 32
19 600 43
19 620 43
19 640 42
19 660 43
19 680 34
19 700 38
20 0 0
20 20 0
20 40 0
20 60 1
20 80 0
20 100 2
20 120 0
20 140 1
20 160 0
20 180 1
20 200 1
20 220 0
20 240 0
20 260 0
20 280 0
20 300 2
20 320 0
20 340 2
20 360 0
20 380 0
20 400 1
20 420 1
20 440 0
20 460 0
20 480 1
20 500 1
20 520 0
20 540 0
20 560 0
20 580 0
20 600 0
20 620 0
20 640 1
20 660 0
20 680 0
20 700 1
21 0 1
21 20 1
21 40 2
21 60 1
21 80 1
21 100 1
21 120 3
21 140 0
21 160 1
21 180 2
21 200 2
21 220 1
21 240 1
21 260 0
21 280 1
21 300 2
21 320 1
21 340 1
21 360 7
21 380 7
21 400 8
21 420 9
21 440 9
21 460 16
21 480 23
21 500 25
21 520 28
21 540 41
21 560 41
21 580 37
21 600 46
21 620 37
21 640 41
21 660 42
21 680 42
21 700 47
22 0 1
22 20 0
22 40 1
22 60 1
22 80 1
22 100 1
22 120 2
22 140 5
22 160 2
22 180 3
22 200 1
22 220 1
22 240 2
22 260 2
22 280 1
22 300 3
22 320 9
22 340 4
22 360 7
22 380 7
22 400 7
22 420 14
22 440 15
22 460 15
22 480 22
22 500 23
22 520 29
22 540 38
22 560 35
22 580 36
22 600 40
22 620 39
22 640 44
22 660 42
22 680 37
22 700 45
23 0 3
23 20 0
23 40 1
23 60 0
23 80 4
23 100 1
23 120 2
23 140 3
23 160 4
23 180 0
23 200 0
23 220 1
23 240 0
23 260 0
23 280 0
23 300 2
23 320 4
23 340 5
23 360 5
23 380 8
23 400 8
23 420 10
23 440 9
23 460 22
23 480 18
23 500 29
23 520 34
23 540 37
23 560 45
23 580 39
23 600 45
23 620 40
23 640 42
23 660 46
23 680 39
23 700 43
24 0 2
24 20 1
24 40 0
24 60 0
24 80 1
24 100 0
24 120 1
24 140 3
24 160 3
24 180 0
24 200 5
24 220 1
24 240 1
24 260 1
24 280 0
24 300 4
24 320 8
24 340 2
24 360 4
24 380 9
24 400 8
24 420 11
24 440 17
24 460 14
24 480 15
24 500 27
24 520 27
24 540 34
24 560 37
24 580 36
24 600 37
24 620 37
24 640 42
24 660 45
24 680 38
24 700 41
25 0 0
25 20 1
25 40 2
25 60 1
25 80 3
25 100 2
25 120 2
25 140 1
25 160 2
25 180 0
25 200 2
25 220 2
25 240 3
25 260 1
25 280 5
25 300 1
25 320 2
25 340 7
25 360 7
25 380 7
25 400 6
25 420 5
25 440 9
25 460 9
25 480 19
25 500 27
25 520 22
25 540 36
25 560 34
25 580 41
25 600 37
25 620 40
25 640 41
25 660 38
25 680 43
25 700 40
26 0 0
26 20 2
26 40 0
26 60 0
26 80 2
26 100 3
26 120 0
26 140 1
26 160 0
26 180 0
26 200 2
26 220 3
26 240 0
26 260 1
26 280 3
26 300 3
26 320 6
26 340 9
26 360 3
26 380 4
26 400 10
26 420 6
26 440 12
26 460 9
26 480 20
26 500 19
26 520 32
26 540 35
26 560 37
26 580 41
26 600 43
26 620 34
26 640 45
26 660 39
26 680 37
26 700 38
27 0 4
27 20 1
27 40 2
27 60 1
27 80 1
27 100 2
27 120 3
27 140 0
27 160 3
27 180 3
27 200 1
27 220 0
27 240 0
27 260 0
27 280 4
27 300 1
27 320 2
27 340 1
27 360 5
27 380 4
27 400 6
27 420 7
27 440 9
27 460 10
27 480 26
27 500 29
27 520 23
27 540 36
27 560 34
27 580 41
27 600 37
27 620 42
27 640 34
27 660 46
27 680 37
27 700 41
28 0 0
28 20 1
28 40 3
28 60 1
28 80 6
28 100 0
28 120 0
28 140 2
28 160 4
28 180 0
28 200 1
28 220 0
28 240 2
28 260 2
28 280 3
28 300 2
28 320 1
28 340 1
28 360 6
28 380 11
28 400 9
28 420 5
28 440 6
28 460 16
28 480 16
28 500 27
28 520 25
28 540 38
28 560 45
28 580 47
28 600 43
28 620 47
28 640 41
28 660 42
28 680 43
28 700 43
29 0 1
29 20 1
29 40 3
29 60 0
29 80 1
29 100 1
29 120 1
29 140 2
29 160 3
29 180 1
29 200 1
29 220 2
29 240 2
29 260 2
29 280 1
29 300 4
29 320 1
29 340 1
29 360 3
29 380 5
29 400 7
29 420 6
29 440 7
29 460 12
29 480 19
29 500 26
29 520 24
29 540 38
29 560 38
29 580 41
29 600 37
29 620 38
29 640 45
29 660 43
29 680 40
29 700 46
30 0 0
30 20 0
30 40 0
30 60 1
30 80 2
30 100 3
30 120 2
30 140 1
30 160 3
30 180 1
30 200 2
30 220 2
30 240 0
30 260 2
30 280 1
30 300 1
30 320 0
30 340 3
30 360 2
30 380 4
30 400 4
30 420 9
30 440 8
30 460 9
30 480 17
30 500 26
30 520 22
30 540 33
30 560 42
30 580 40
30 600 37
30 620 43
30 640 37
30 660 43
30 680 44
30 700 41
31 0 1
31 20 0
31 40 1
31 60 1
31 80 2
31 100 1
31 120 2
31 140 2
31 160 1
31 180 1
31 200 1
31 220 0
31 240 1
31 260 1
31 280 2
31 300 2
31 320 3
31 340 1
31 360 3
31 380 4
31 400 7
31 420 8
31 440 9
31 460 12
31 480 23
31 500 17
31 520 23
31 540 37
31 560 40
31 580 34
31 600 43
31 620 39
31 640 38
31 660 40
31 680 43
31 700 43
32 0 2
32 20 0
32 40 1
32 60 2
32 80 0
32 100 0
32 120 3
32 140 0
32 160 1
32 180 2
32 200 0
32 220 1
32 240 1
32 260 1
32 280 0
32 300 2
32 320 2
32 340 1
32 360 3
32 380 6
32 400 6
32 420 8
32 440 7
32 460 15
32 480 15
32 500 23
32 520 25
32 540 33
32 560 37
32 580 32
32 600 38
32 620 41
32 640 40
32 660 43
32 680 41
32 700 42
33 0 2
33 20 1
33 40 1
33 60 1
33 80 1
33 100 1
33 120 0
33 140 1
33 160 0
33 180 1
33 200 5
33 220 4
33 240 0
33 260 1
33 280 2
33 300 3
33 320 3
33 340 1
33 360 1
33 380 3
33 400 2
33 420 2
33 440 5
33 460 15
33 480 16
33 500 24
33 520 30
33 540 32
33 560 39
33 580 45
33 600 40
33 620 38
33 640 41
33 660 40
33 680 42
33 700 41
34 0 0
34 20 0
34 40 4
34 60 3
34 80 2
34 100 2
34 120 2
34 140 2
34 160 1
34 180 2
34 200 3
34 220 1
34 240 1
34 260 0
34 280 0
34 300 3
34 320 3
34 340 4
34 360 3
34 380 3
34 400 7
34 420 4
34 440 11
34 460 13
34 480 11
34 500 27
34 520 29
34 540 36
34 560 37
34 580 37
34 600 37
34 620 40
34 640 40
34 660 47
34 680 39
34 700 41
35 0 2
35 20 0
35 40 1
35 60 2
35 80 2
35 100 1
35 120 3
35 140 1
35 160 4
35 180 0
35 200 1
35 220 0
35 240 0
35 260 2
35 280 0
35 300 4
35 320 0
35 340 4
35 360 3
35 380 5
35 400 9
35 420 9
35 440 6
35 460 7
35 480 13
35 500 27
35 520 25
35 540 36
35 560 37
35 580 38
35 600 38
35 620 46
35 640 41
35 660 42
35 680 44
35 700 38
36 0 3
36 20 0
36 40 1
36 60 2
36 80 1
36 100 0
36 120 1
36 140 0
36 160 1
36 180 3
36 200 1
36 220 0
36 240 1
36 260 0
36 280 2
36 300 1
36 320 4
36 340 3
36 360 1
36 380 8
36 400 9
36 420 11
36 440 10
36 460 11
36 480 19
36 500 29
36 520 32
36 540 37
36 560 31
36 580 41
36 600 43
36 620 42
36 640 41
36 660 44
36 680 41
36 700 43
37 0 1
37 20 1
37 40 1
37 60 1
37 80 1
37 100 3
37 120 3
37 140 1
37 160 2
37 180 0
37 200 1
37 220 1
37 240 0
37 260 1
37 280 0
37 300 1
37 320 5
37 340 5
37 360 0
37 380 1
37 400 14
37 420 16
37 440 14
37 460 15
37 480 23
37 500 36
37 520 33
37 540 35
37 560 42
37 580 42
37 600 40
37 620 39
37 640 42
37 660 44
37 680 44
37 700 46
38 0 0
38 20 0
38 40 1
38 60 2
38 80 4
38 100 0
38 120 1
38 140 2
38 160 0
38 180 1
38 200 1
38 220 2
38 240 2
38 260 0
38 280 1
38 300 2
38 320 1
38 340 1
38 360 5
38 380 5
38 400 13
38 420 13
38 440 18
38 460 20
38 480 21
38 500 33
38 520 33
38 540 39
38 560 41
38 580 41
38 600 41
38 620 44
38 640 42
38 660 38
38 680 43
38 700 44
39 0 0
39 20 1
39 40 1
39 60 0
39 80 2
39 100 1
39 120 1
39 140 2
39 160 0
39 180 0
39 200 2
39 220 1
39 240 1
39 260 0
39 280 1
39 300 1
39 320 4
39 340 3
39 360 4
39 380 3
39 400 16
39 420 19
39 440 26
39 460 28
39 480 30
39 500 28
39 520 34
39 540 36
39 560 37
39 580 38
39 600 35
39 620 39
39 640 37
39 660 41
39 680 36
39 700 41
40 0 2
40 20 2
40 40 2
40 60 3
40 80 0
40 100 0
40 120 1
40 140 0
40 160 2
40 180 0
40 200 2
40 220 1
40 240 2
40 260 0
40 280 2
40 300 1
40 320 2
40 340 3
40 360 6
40 380 4
40 400 6
40 420 14
40 440 29
40 460 24
40 480 32
40 500 36
40 520 39
40 540 40
40 560 37
40 580 37
40 600 45
40 620 40
40 640 38
40 660 39
40 680 44
40 700 44
41 0 1
41 20 2
41 40 1
41 60 1
41 80 2
41 100 1
41 120 5
41 140 2
41 160 3
41 180 0
41 200 1
41 220 0
41 240 4
41 260 0
41 280 4
41 300 4
41 320 3
41 340 6
41 360 6
41 380 7
41 400 11
41 420 18
41 440 21
41 460 24
41 480 27
41 500 28
41 520 29
41 540 35
41 560 41
41 580 42
41 600 41
41 620 40
41 640 40
41 660 39
41 680 37
41 700 43
42 0 3
42 20 0
42 40 2
42 60 2
42 80 1
42 100 1
42 120 0
42 140 1
42 160 0
42 180 1
42 200 1
42 220 1
42 240 1
42 260 1
42 280 0
42 300 2
42 320 4
42 340 4
42 360 1
42 380 4
42 400 6
42 420 10
42 440 20
42 460 22
42 480 19
42 500 29
42 520 31
42 540 41
42 560 37
42 580 35
42 600 35
42 620 33
42 640 40
42 660 39
42 680 42
42 700 41
43 0 1
43 20 0
43 40 3
43 60 2
43 80 0
43 100 1
43 120 1
43 140 0
43 160 1
43 180 1
43 200 1
43 220 0
43 240 1
43 260 0
43 280 0
43 300 1
43 320 1
43 340 5
43 360 3
43 380 3
43 400 2
43 420 8
43 440 15
43 460 26
43 480 31
43 500 29
43 520 32
43 540 39
43 560 37
43 580 34
43 600 41
43 620 43
43 640 38
43 660 45
43 680 40
43 700 40
44 0 0
44 20 2
44 40 1
44 60 2
44 80 2
44 100 1
44 120 0
44 140 1
44 160 2
44 180 0
44 200 1
44 220 0
44 240 0
44 260 0
44 280 3
44 300 0
44 320 2
44 340 1
44 360 2
44 380 1
44 400 4
44 420 2
44 440 9
44 460 19
44 480 23
44 500 29
44 520 30
44 540 39
44 560 40
44 580 44
44 600 39
44 620 41
44 640 43
44 660 40
44 680 43
44 700 45
45 0 0
45 20 0
45 40 1
45 60 0
45 80 1
45 100 2
45 120 2
45 140 1
45 160 1
45 180 1
45 200 1
45 220 0
45 240 0
45 260 0
45 280 3
45 300 1
45 320 0
45 340 1
45 360 0
45 380 2
45 400 0
45 420 7
45 440 14
45 460 21
45 480 20
45 500 27
45 520 28
45 540 36
45 560 42
45 580 35
45 600 40
45 620 38
45 640 37
45 660 40
45 680 45
45 700 42
46 0 1
46 20 0
46 40 1
46 60 2
46 80 2
46 100 1
46 120 3
46 140 0
46 160 0
46 180 2
46 200 1
46 220 1
46 240 3
46 260 1
46 280 1
46 300 1
46 320 3
46 340 1
46 360 0
46 380 1
46 400 3
46 420 6
46 440 4
46 460 20
46 480 23
46 500 28
46 520 29
46 540 39
46 560 39
46 580 35
46 600 39
46 620 39
46 640 42
46 660 40
46 680 43
46 700 43
47 0 3
47 20 1
47 40 3
47 60 0
47 80 0
47 100 1
47 120 0
47 140 0
47 160 0
47 180 0
47 200 1
47 220 1
47 240 1
47 260 2
47 280 1
47 300 0
47 320 1
47 340 0
47 360 3
47 380 1
47 400 4
47 420 2
47 440 4
47 460 19
47 480 22
47 500 23
47 520 32
47 540 34
47 560 38
47 580 44
47 600 39
47 620 43
47 640 43
47 660 43
47 680 44
47 700 42
48 0 2
48 20 1
48 40 1
48 60 0
48 80 1
48 100 1
48 120 2
48 140 2
48 160 0
48 180 4
48 200 1
48 220 1
48 240 0
48 260 4
48 280 1
48 300 2
48 320 1
48 340 0
48 360 1
48 380 2
48 400 3
48 420 1
48 440 2
48 460 19
48 480 18
48 500 28
48 520 28
48 540 35
48 560 35
48 580 40
48 600 39
48 620 34
48 640 44
48 660 43
48 680 45
48 700 37
49 0 1
49 20 3
49 40 2
49 60 2
49 80 0
49 100 0
49 120 1
49 140 1
49 160 0
49 180 0
49 200 0
49 220 0
49 240 0
49 260 2
49 280 1
49 300 1
49 320 1
49 340 0
49 360 1
49 380 2
49 400 3
49 420 6
49 440 6
49 460 9
49 480 30
49 500 29
49 520 28
49 540 32
49 560 34
49 580 43
49 600 34
49 620 43
49 640 40
49 660 41
49 680 41
49 700 42
50 0 1
50 20 1
50 40 0
50 60 2
50 80 1
50 100 0
50 120 2
50 140 1
50 160 3
50 180 0
50 200 0
50 220 0
50 240 1
50 260 0
50 280 0
50 300 0
50 320 0
50 340 0
50 360 1
50 380 3
50 400 2
50 420 2
50 440 1
50 460 12
50 480 27
50 500 20
50 520 38
50 540 35
50 560 34
50 580 39
50 600 41
50 620 41
50 640 39
50 660 42
50 680 39
50 700 37
51 0 0
51 20 2
51 40 2
51 60 2
51 80 2
51 100 2
51 120 0
51 140 1
51 160 3
51 180 2
51 200 0
51 220 0
51 240 1
51 260 0
51 280 0
51 300 3
51 320 0
51 340 0
51 360 2
51 380 1
51 400 0
51 420 4
51 440 2
51 460 8
51 480 15
51 500 26
51 520 30
51 540 36
51 560 32
51 580 38
51 600 38
51 620 41
51 640 39
51 660 38
51 680 36
51 700 45
52 0 0
52 20 2
52 40 1
52 60 1
52 80 2
52 100 0
52 120 2
52 140 1
52 160 4
52 180 1
52 200 0
52 220 0
52 240 2
52 260 1
52 280 0
52 300 1
52 320 1
52 340 1
52 360 1
52 380 2
52 400 2
52 420 0
52 440 7
52 460 10
52 480 17
52 500 32
52 520 31
52 540 28
52 560 33
52 580 38
52 600 36
52 620 36
52 640 41
52 660 33
52 680 45
52 700 36
53 0 1
53 20 1
53 40 0
53 60 0
53 80 3
53 100 2
53 120 1
53 140 1
53 160 0
53 180 3
53 200 1
53 220 1
53 240 1
53 260 4
53 280 1
53 300 1
53 320 0
53 340 1
53 360 1
53 380 0
53 400 0
53 420 5
53 440 6
53 460 3
53 480 20
53 500 23
53 520 27
53 540 35
53 560 36
53 580 35
53 600 42
53 620 35
53 640 34
53 660 42
53 680 36
53 700 39
54 0 0
54 20 0
54 40 2
54 60 4
54 80 3
54 100 2
54 120 3
54 140 2
54 160 2
54 180 1
54 200 1
54 220 0
54 240 2
54 260 1
54 280 2
54 300 1
54 320 1
54 340 1
54 360 0
54 380 1
54 400 1
54 420 1
54 440 2
54 460 7
54 480 19
54 500 26
54 520 30
54 540 33
54 560 36
54 580 42
54 600 40
54 620 38
54 640 43
54 660 41
54 680 36
54 700 36
55 0 0
55 20 1
55 40 0
55 60 1
55 80 1
55 100 1
55 120 1
55 140 1
55 160 3
55 180 3
55 200 1
55 220 1
55 240 2
55 260 3
55 280 1
55 300 1
55 320 0
55 340 3
55 360 0
55 380 5
55 400 1
55 420 1
55 440 4
55 460 6
55 480 11
55 500 23
55 520 28
55 540 32
55 560 34
55 580 34
55 600 33
55 620 33
55 640 34
55 660 32
55 680 40
55 700 41
56 0 0
56 20 3
56 40 2
56 60 0
56 80 2
56 100 1
56 120 2
56 140 2
56 160 4
56 180 0
56 200 0
56 220 0
56 240 2
56 260 5
56 280 3
56 300 2
56 320 1
56 340 0
56 360 0
56 380 2
56 400 0
56 420 3
56 440 4
56 460 6
56 480 10
56 500 21
56 520 30
56 540 33
56 560 37
56 580 40
56 600 38
56 620 36
56 640 40
56 660 38
56 680 41
56 700 36
57 0 0
57 20 2
57 40 0
57 60 0
57 80 2
57 100 0
57 120 1
57 140 1
57 160 1
57 180 2
57 200 2
57 220 0
57 240 2
57 260 0
57 280 0
57 300 1
57 320 2
57 340 0
57 360 2
57 380 0
57 400 1
57 420 1
57 440 1
57 460 1
57 480 6
57 500 19
57 520 29
57 540 30
57 560 33
57 580 36
57 600 40
57 620 34
57 640 37
57 660 39
57 680 43
57 700 33
58 0 2
58 20 4
58 40 0
58 60 2
58 80 2
58 100 1
58 120 0
58 140 2
58 160 2
58 180 2
58 200 0
58 220 2
58 240 0
58 260 0
58 280 0
58 300 3
58 320 3
58 340 1
58 360 1
58 380 1
58 400 1
58 420 0
58 440 1
58 460 0
58 480 3
58 500 5
58 520 13
58 540 15
58 560 28
58 580 33
58 600 37
58 620 39
58 640 38
58 660 39
58 680 36
58 700 35
59 0 1
59 20 1
59 40 0
59 60 0
59 80 2
59 100 3
59 120 1
59 140 1
59 160 2
59 180 4
59 200 2
59 220 2
59 240 2
59 260 1
59 280 2
59 300 3
59 320 2
59 340 0
59 360 2
59 380 0
59 400 0
59 420 3
59 440 0
59 460 2
59 480 3
59 500 3
59 520 14
59 540 15
59 560 36
59 580 33
59 600 35
59 620 34
59 640 33
59 660 38
59 680 37
59 700 34
60 0 1
60 20 0
60 40 1
60 60 4
60 80 0
60 100 0
60 120 1
60 140 2
60 160 0
60 180 1
60 200 2
60 220 1
60 240 2
60 260 1
60 280 4
60 300 0
60 320 1
60 340 1
60 360 0
60 380 3
60 400 2
60 420 2
60 440 1
60 460 3
60 480 5
60 500 5
60 520 12
60 540 32
60 560 33
60 580 31
60 600 37
60 620 35
60 640 32
60 660 37
60 680 37
60 700 39
61 0 2
61 20 1
61 40 0
61 60 3
61 80 0
61 100 2
61 120 1
61 140 3
61 160 2
61 180 0
61 200 2
61 220 0
61 240 1
61 260 1
61 280 4
61 300 3
61 320 0
61 340 0
61 360 0
61 380 2
61 400 4
61 420 0
61 440 3
61 460 3
61 480 0
61 500 2
61 520 12
61 540 22
61 560 33
61 580 32
61 600 34
61 620 34
61 640 34
61 660 41
61 680 40
61 700 41
62 0 1
62 20 3
62 40 1
62 60 1
62 80 0
62 100 2
62 120 1
62 140 0
62 160 5
62 180 0
62 200 1
62 220 0
62 240 0
62 260 1
62 280 1
62 300 0
62 320 2
62 340 2
62 360 1
62 380 4
62 400 0
62 420 1
62 440 1
62 460 0
62 480 4
62 500 1
62 520 12
62 540 24
62 560 35
62 580 39
62 600 39
62 620 35
62 640 39
62 660 38
62 680 37
62 700 41
63 0 1
63 20 0
63 40 3
63 60 1
63 80 0
63 100 1
63 120 0
63 140 1
63 160 0
63 180 1
63 200 1
63 220 1
63 240 4
63 260 2
63 280 0
63 300 0
63 320 2
63 340 2
63 360 1
63 380 0
63 400 2
63 420 1
63 440 0
63 460 1
63 480 5
63 500 4
63 520 9
63 540 25
63 560 31
63 580 36
63 600 36
63 620 41
63 640 39
63 660 39
63 680 31
63 700 38


==> data/tTable/other.dat <==
0 0 47
0 20 48
0 40 47
0 60 49
0 80 49
0 100 47
0 120 50
0 140 48
0 160 45
0 180 46
0 200 47
0 220 44
0 240 45
0 260 46
0 280 49
0 300 47
0 320 46
0 340 49
0 360 50
0 380 48
0 400 47
0 420 46
0 440 47
0 460 49
0 480 45
0 500 49
0 520 46
0 540 50
0 560 49
0 580 49
0 600 50
0 620 48
0 640 48
0 660 49
0 680 48
0 700 48
1 0 3
1 20 2
1 40 0
1 60 2
1 80 2
1 100 1
1 120 2
1 140 2
1 160 4
1 180 6
1 200 3
1 220 3
1 240 7
1 260 2
1 280 5
1 300 3
1 320 6
1 340 3
1 360 8
1 380 3
1 400 3
1 420 5
1 440 6
1 460 9
1 480 8
1 500 11
1 520 2
1 540 8
1 560 1
1 580 6
1 600 4
1 620 2
1 640 2
1 660 4
1 680 6
1 700 6
2 0 2
2 20 2
2 40 0
2 60 0
2 80 0
2 100 0
2 120 0
2 140 1
2 160 2
2 180 4
2 200 0
2 220 7
2 240 2
2 260 6
2 280 9
2 300 7
2 320 7
2 340 7
2 360 5
2 380 9
2 400 7
2 420 6
2 440 4
2 460 5
2 480 7
2 500 4
2 520 11
2 540 10
2 560 15
2 580 7
2 600 5
2 620 4
2 640 4
2 660 8
2 680 6
2 700 4
3 0 1
3 20 1
3 40 0
3 60 1
3 80 3
3 100 0
3 120 0
3 140 1
3 160 4
3 180 3
3 200 3
3 220 8
3 240 3
3 260 10
3 280 9
3 300 2
3 320 7
3 340 7
3 360 10
3 380 6
3 400 7
3 420 10
3 440 13
3 460 8
3 480 8
3 500 13
3 520 8
3 540 9
3 560 12
3 580 7
3 600 8
3 620 7
3 640 6
3 660 8
3 680 6
3 700 9
4 0 2
4 20 2
4 40 0
4 60 1
4 80 1
4 100 1
4 120 2
4 140 0
4 160 1
4 180 8
4 200 0
4 220 4
4 240 2
4 260 5
4 280 2
4 300 4
4 320 2
4 340 4
4 360 1
4 380 7
4 400 4
4 420 4
4 440 4
4 460 2
4 480 7
4 500 5
4 520 6
4 540 6
4 560 2
4 580 0
4 600 7
4 620 4
4 640 0
4 660 5
4 680 2
4 700 2
5 0 0
5 20 1
5 40 2
5 60 1
5 80 0
5 100 0
5 120 1
5 140 1
5 160 0
5 180 4
5 200 3
5 220 5
5 240 2
5 260 5
5 280 1
5 300 2
5 320 4
5 340 2
5 360 3
5 380 6
5 400 2
5 420 1
5 440 1
5 460 4
5 480 6
5 500 0
5 520 8
5 540 3
5 560 7
5 580 6
5 600 2
5 620 2
5 640 1
5 660 2
5 680 2
5 700 2
6 0 4
6 20 1
6 40 1
6 60 3
6 80 2
6 100 0
6 120 0
6 140 0
6 160 1
6 180 7
6 200 3
6 220 0
6 240 3
6 260 5
6 280 4
6 300 2
6 320 1
6 340 5
6 360 2
6 380 2
6 400 6
6 420 4
6 440 0
6 460 3
6 480 5
6 500 7
6 520 6
6 540 3
6 560 7
6 580 2
6 600 5
6 620 3
6 640 1
6 660 4
6 680 1
6 700 1
7 0 1
7 20 1
7 40 2
7 60 1
7 80 1
7 100 4
7 120 1
7 140 1
7 160 2
7 180 4
7 200 6
7 220 8
7 240 3
7 260 1
7 280 7
7 300 4
7 320 6
7 340 4
7 360 8
7 380 3
7 400 9
7 420 3
7 440 6
7 460 6
7 480 7
7 500 9
7 520 8
7 540 10
7 560 11
7 580 9
7 600 10
7 620 4
7 640 8
7 660 5
7 680 10
7 700 6
8 0 2
8 20 0
8 40 0
8 60 0
8 80 2
8 100 2
8 120 1
8 140 2
8 160 1
8 180 6
8 200 5
8 220 1
8 240 3
8 260 1
8 280 6
8 300 4
8 320 2
8 340 1
8 360 7
8 380 6
8 400 3
8 420 6
8 440 5
8 460 8
8 480 8
8 500 6
8 520 6
8 540 3
8 560 7
8 580 5
8 600 7
8 620 11
8 640 4
8 660 7
8 680 5
8 700 6
9 0 0
9 20 2
9 40 2
9 60 0
9 80 0
9 100 2
9 120 0
9 140 2
9 160 0
9 180 1
9 200 1
9 220 3
9 240 1
9 260 0
9 280 3
9 300 3
9 320 1
9 340 8
9 360 4
9 380 8
9 400 7
9 420 6
9 440 4
9 460 7
9 480 6
9 500 5
9 520 6
9 540 6
9 560 15
9 580 7
9 600 4
9 620 12
9 640 8
9 660 1
9 680 5
9 700 8
10 0 1
10 20 2
10 40 0
10 60 1
10 80 1
10 100 2
10 120 1
10 140 0
10 160 1
10 180 3
10 200 6
10 220 3
10 240 3
10 260 2
10 280 4
10 300 6
10 320 4
10 340 7
10 360 5
10 380 7
10 400 2
10 420 5
10 440 7
10 460 7
10 480 6
10 500 5
10 520 10
10 540 12
10 560 5
10 580 15
10 600 10
10 620 5
10 640 8
10 660 6
10 680 8
10 700 5
11 0 1
11 20 1
11 40 2
11 60 2
11 80 0
11 100 1
11 120 4
11 140 2
11 160 2
11 180 2
11 200 1
11 220 6
11 240 3
11 260 3
11 280 2
11 300 2
11 320 4
11 340 3
11 360 4
11 380 1
11 400 4
11 420 5
11 440 8
11 460 6
11 480 9
11 500 13
11 520 15
11 540 11
11 560 12
11 580 10
11 600 1
11 620 6
11 640 16
11 660 9
11 680 11
11 700 10
12 0 2
12 20 1
12 40 0
12 60 0
12 80 5
12 100 0
12 120 0
12 140 1
12 160 1
12 180 0
12 200 2
12 220 2
12 240 1
12 260 1
12 280 2
12 300 0
12 320 5
12 340 2
12 360 3
12 380 3
12 400 4
12 420 2
12 440 3
12 460 5
12 480 4
12 500 4
12 520 3
12 540 8
12 560 7
12 580 2
12 600 3
12 620 5
12 640 5
12 660 1
12 680 0
12 700 0
13 0 2
13 20 2
13 40 1
13 60 3
13 80 3
13 100 0
13 120 2
13 140 1
13 160 2
13 180 0
13 200 6
13 220 5
13 240 1
13 260 2
13 280 5
13 300 1
13 320 2
13 340 2
13 360 1
13 380 3
13 400 4
13 420 2
13 440 4
13 460 3
13 480 4
13 500 6
13 520 4
13 540 4
13 560 3
13 580 5
13 600 5
13 620 5
13 640 4
13 660 2
13 680 4
13 700 2
14 0 1
14 20 0
14 40 0
14 60 2
14 80 2
14 100 1
14 120 0
14 140 0
14 160 1
14 180 2
14 200 1
14 220 3
14 240 0
14 260 1
14 280 4
14 300 0
14 320 2
14 340 2
14 360 1
14 380 5
14 400 1
14 420 1
14 440 4
14 460 4
14 480 4
14 500 1
14 520 5
14 540 5
14 560 5
14 580 7
14 600 6
14 620 1
14 640 2
14 660 4
14 680 6
14 700 9
15 0 2
15 20 1
15 40 1
15 60 0
15 80 1
15 100 1
15 120 1
15 140 1
15 160 0
15 180 1
15 200 1
15 220 6
15 240 3
15 260 2
15 280 1
15 300 1
15 320 0
15 340 2
15 360 0
15 380 2
15 400 1
15 420 0
15 440 2
15 460 2
15 480 3
15 500 4
15 520 5
15 540 7
15 560 6
15 580 2
15 600 3
15 620 3
15 640 4
15 660 0
15 680 2
15 700 1
16 0 0
16 20 1
16 40 2
16 60 0
16 80 1
16 100 0
16 120 3
16 140 1
16 160 0
16 180 1
16 200 1
16 220 8
16 240 4
16 260 1
16 280 4
16 300 3
16 320 2
16 340 6
16 360 4
16 380 5
16 400 10
16 420 6
16 440 4
16 460 9
16 480 12
16 500 10
16 520 11
16 540 7
16 560 6
16 580 13
16 600 7
16 620 10
16 640 6
16 660 7
16 680 12
16 700 11
17 0 0
17 20 2
17 40 1
17 60 2
17 80 0
17 100 2
17 120 1
17 140 1
17 160 0
17 180 0
17 200 4
17 220 2
17 240 1
17 260 3
17 280 4
17 300 4
17 320 2
17 340 3
17 360 4
17 380 1
17 400 8
17 420 6
17 440 7
17 460 9
17 480 7
17 500 6
17 520 8
17 540 7
17 560 9
17 580 15
17 600 16
17 620 10
17 640 8
17 660 12
17 680 8
17 700 12
18 0 0
18 20 1
18 40 3
18 60 1
18 80 1
18 100 1
18 120 4
18 140 0
18 160 2
18 180 4
18 200 1
18 220 6
18 240 5
18 260 4
18 280 2
18 300 2
18 320 6
18 340 2
18 360 6
18 380 0
18 400 1
18 420 9
18 440 6
18 460 7
18 480 7
18 500 6
18 520 8
18 540 7
18 560 14
18 580 11
18 600 10
18 620 6
18 640 11
18 660 10
18 680 8
18 700 10
19 0 0
19 20 0
19 40 0
19 60 1
19 80 0
19 100 2
19 120 2
19 140 0
19 160 0
19 180 2
19 200 2
19 220 3
19 240 0
19 260 2
19 280 2
19 300 3
19 320 4
19 340 2
19 360 3
19 380 4
19 400 5
19 420 3
19 440 7
19 460 7
19 480 9
19 500 10
19 520 9
19 540 10
19 560 16
19 580 16
19 600 7
19 620 7
19 640 8
19 660 5
19 680 15
19 700 11
20 0 50
20 20 50
20 40 49
20 60 49
20 80 50
20 100 48
20 120 48
20 140 48
20 160 50
20 180 49
20 200 49
20 220 49
20 240 50
20 260 48
20 280 47
20 300 46
20 320 46
20 340 40
20 360 45
20 380 41
20 400 42
20 420 39
20 440 43
20 460 39
20 480 31
20 500 22
20 520 21
20 540 13
20 560 8
20 580 6
20 600 10
20 620 6
20 640 9
20 660 10
20 680 10
20 700 7
21 0 1
21 20 1
21 40 0
21 60 2
21 80 2
21 100 0
21 120 1
21 140 4
21 160 0
21 180 2
21 200 1
21 220 1
21 240 3
21 260 3
21 280 0
21 300 0
21 320 2
21 340 1
21 360 4
21 380 4
21 400 6
21 420 6
21 440 4
21 460 1
21 480 3
21 500 11
21 520 11
21 540 9
21 560 9
21 580 13
21 600 3
21 620 12
21 640 7
21 660 8
21 680 8
21 700 3
22 0 0
22 20 0
22 40 0
22 60 0
22 80 1
22 100 1
22 120 0
22 140 1
22 160 1
22 180 1
22 200 1
22 220 1
22 240 4
22 260 8
22 280 4
22 300 1
22 320 5
22 340 3
22 360 5
22 380 3
22 400 3
22 420 2
22 440 4
22 460 5
22 480 3
22 500 7
22 520 11
22 540 7
22 560 13
22 580 13
22 600 9
22 620 11
22 640 6
22 660 8
22 680 12
22 700 4
23 0 3
23 20 2
23 40 2
23 60 1
23 80 0
23 100 2
23 120 1
23 140 0
23 160 1
23 180 0
23 200 1
23 220 0
23 240 1
23 260 5
23 280 5
23 300 2
23 320 3
23 340 5
23 360 3
23 380 5
23 400 2
23 420 3
23 440 4
23 460 0
23 480 10
23 500 9
23 520 7
23 540 13
23 560 5
23 580 11
23 600 5
23 620 10
23 640 8
23 660 4
23 680 11
23 700 7
24 0 0
24 20 2
24 40 3
24 60 1
24 80 1
24 100 0
24 120 1
24 140 1
24 160 0
24 180 2
24 200 1
24 220 2
24 240 2
24 260 0
24 280 3
24 300 4
24 320 2
24 340 2
24 360 3
24 380 1
24 400 2
24 420 6
24 440 4
24 460 6
24 480 10
24 500 5
24 520 11
24 540 15
24 560 11
24 580 14
24 600 13
24 620 11
24 640 7
24 660 5
24 680 7
24 700 8
25 0 0
25 20 1
25 40 2
25 60 1
25 80 0
25 100 1
25 120 0
25 140 0
25 160 3
25 180 0
25 200 0
25 220 2
25 240 3
25 260 1
25 280 3
25 300 2
25 320 1
25 340 1
25 360 5
25 380 2
25 400 6
25 420 0
25 440 3
25 460 5
25 480 10
25 500 8
25 520 20
25 540 11
25 560 14
25 580 9
25 600 13
25 620 9
25 640 9
25 660 12
25 680 7
25 700 10
26 0 0
26 20 1
26 40 1
26 60 2
26 80 3
26 100 0
26 120 0
26 140 0
26 160 0
26 180 0
26 200 0
26 220 1
26 240 2
26 260 1
26 280 8
26 300 5
26 320 1
26 340 0
26 360 2
26 380 4
26 400 2
26 420 6
26 440 2
26 460 6
26 480 5
26 500 8
26 520 9
26 540 10
26 560 11
26 580 9
26 600 6
26 620 14
26 640 5
26 660 10
26 680 12
26 700 11
27 0 0
27 20 2
27 40 1
27 60 1
27 80 1
27 100 3
27 120 1
27 140 0
27 160 1
27 180 1
27 200 1
27 220 1
27 240 0
27 260 1
27 280 3
27 300 4
27 320 2
27 340 6
27 360 2
27 380 2
27 400 3
27 420 4
27 440 2
27 460 4
27 480 6
27 500 4
27 520 11
27 540 12
27 560 15
27 580 9
27 600 12
27 620 7
27 640 13
27 660 4
27 680 12
27 700 8
28 0 1
28 20 0
28 40 0
28 60 0
28 80 3
28 100 3
28 120 2
28 140 0
28 160 0
28 180 0
28 200 2
28 220 0
28 240 2
28 260 4
28 280 3
28 300 2
28 320 0
28 340 3
28 360 6
28 380 2
28 400 1
28 420 0
28 440 4
28 460 4
28 480 7
28 500 5
28 520 12
28 540 9
28 560 5
28 580 2
28 600 6
28 620 3
28 640 7
28 660 7
28 680 7
28 700 6
29 0 2
29 20 3
29 40 1
29 60 2
29 80 2
29 100 1
29 120 0
29 140 1
29 160 0
29 180 2
29 200 1
29 220 0
29 240 1
29 260 2
29 280 2
29 300 4
29 320 4
29 340 1
29 360 1
29 380 2
29 400 3
29 420 3
29 440 2
29 460 6
29 480 3
29 500 7
29 520 6
29 540 9
29 560 11
29 580 8
29 600 12
29 620 12
29 640 5
29 660 6
29 680 10
29 700 3
30 0 3
30 20 0
30 40 0
30 60 0
30 80 1
30 100 0
30 120 0
30 140 0
30 160 0
30 180 1
30 200 2
30 220 0
30 240 1
30 260 1
30 280 0
30 300 1
30 320 6
30 340 1
30 360 1
30 380 3
30 400 2
30 420 4
30 440 2
30 460 4
30 480 6
30 500 10
30 520 13
30 540 13
30 560 7
30 580 9
30 600 13
30 620 5
30 640 10
30 660 7
30 680 5
30 700 7
31 0 2
31 20 1
31 40 1
31 60 2
31 80 1
31 100 2
31 120 1
31 140 0
31 160 1
31 180 0
31 200 2
31 220 1
31 240 2
31 260 0
31 280 1
31 300 4
31 320 8
31 340 3
31 360 1
31 380 4
31 400 0
31 420 3
31 440 4
31 460 3
31 480 5
31 500 12
31 520 10
31 540 8
31 560 8
31 580 11
31 600 6
31 620 9
31 640 9
31 660 9
31 680 7
31 700 6
32 0 1
32 20 0
32 40 0
32 60 0
32 80 1
32 100 2
32 120 0
32 140 2
32 160 1
32 180 0
32 200 0
32 220 1
32 240 0
32 260 0
32 280 1
32 300 3
32 320 3
32 340 4
32 360 4
32 380 1
32 400 0
32 420 3
32 440 2
32 460 4
32 480 9
32 500 4
32 520 13
32 540 13
32 560 10
32 580 15
32 600 8
32 620 3
32 640 7
32 660 4
32 680 6
32 700 8
33 0 0
33 20 1
33 40 2
33 60 1
33 80 1
33 100 1
33 120 2
33 140 0
33 160 2
33 180 0
33 200 0
33 220 0
33 240 0
33 260 1
33 280 2
33 300 3
33 320 1
33 340 3
33 360 3
33 380 3
33 400 3
33 420 3
33 440 2
33 460 3
33 480 10
33 500 6
33 520 10
33 540 12
33 560 8
33 580 5
33 600 8
33 620 10
33 640 9
33 660 9
33 680 7
33 700 7
34 0 1
34 20 2
34 40 2
34 60 0
34 80 1
34 100 1
34 120 0
34 140 1
34 160 1
34 180 2
34 200 0
34 220 1
34 240 0
34 260 0
34 280 0
34 300 0
34 320 2
34 340 6
34 360 2
34 380 4
34 400 3
34 420 3
34 440 1
34 460 4
34 480 6
34 500 6
34 520 10
34 540 11
34 560 4
34 580 12
34 600 10
34 620 7
34 640 9
34 660 1
34 680 10
34 700 8
35 0 1
35 20 1
35 40 1
35 60 1
35 80 2
35 100 0
35 120 2
35 140 0
35 160 0
35 180 3
35 200 5
35 220 2
35 240 0
35 260 3
35 280 2
35 300 0
35 320 0
35 340 3
35 360 4
35 380 6
35 400 1
35 420 3
35 440 3
35 460 3
35 480 7
35 500 4
35 520 14
35 540 9
35 560 10
35 580 10
35 600 10
35 620 1
35 640 7
35 660 7
35 680 6
35 700 11
36 0 2
36 20 1
36 40 3
36 60 1
36 80 2
36 100 0
36 120 2
36 140 1
36 160 2
36 180 2
36 200 2
36 220 2
36 240 1
36 260 0
36 280 1
36 300 0
36 320 1
36 340 4
36 360 6
36 380 3
36 400 6
36 420 6
36 440 6
36 460 3
36 480 6
36 500 11
36 520 9
36 540 11
36 560 14
36 580 6
36 600 6
36 620 5
36 640 7
36 660 6
36 680 8
36 700 5
37 0 1
37 20 0
37 40 0
37 60 0
37 80 1
37 100 1
37 120 1
37 140 2
37 160 0
37 180 2
37 200 3
37 220 3
37 240 3
37 260 0
37 280 1
37 300 1
37 320 1
37 340 3
37 360 6
37 380 5
37 400 3
37 420 2
37 440 6
37 460 7
37 480 4
37 500 6
37 520 5
37 540 10
37 560 7
37 580 5
37 600 7
37 620 11
37 640 5
37 660 3
37 680 4
37 700 4
38 0 1
38 20 0
38 40 0
38 60 0
38 80 2
38 100 0
38 120 1
38 140 0
38 160 0
38 180 1
38 200 0
38 220 0
38 240 4
38 260 1
38 280 2
38 300 0
38 320 2
38 340 1
38 360 7
38 380 9
38 400 4
38 420 5
38 440 3
38 460 7
38 480 8
38 500 5
38 520 8
38 540 7
38 560 8
38 580 5
38 600 7
38 620 3
38 640 7
38 660 10
38 680 5
38 700 4
39 0 1
39 20 0
39 40 0
39 60 2
39 80 0
39 100 0
39 120 0
39 140 2
39 160 1
39 180 1
39 200 0
39 220 3
39 240 2
39 260 0
39 280 1
39 300 1
39 320 1
39 340 2
39 360 0
39 380 7
39 400 6
39 420 10
39 440 8
39 460 6
39 480 13
39 500 9
39 520 9
39 540 11
39 560 9
39 580 9
39 600 13
39 620 8
39 640 6
39 660 6
39 680 11
39 700 7
40 0 1
40 20 0
40 40 0
40 60 0
40 80 1
40 100 1
40 120 1
40 140 0
40 160 0
40 180 1
40 200 0
40 220 1
40 240 3
40 260 5
40 280 3
40 300 1
40 320 0
40 340 3
40 360 2
40 380 4
40 400 10
40 420 17
40 440 6
40 460 5
40 480 7
40 500 8
40 520 5
40 540 7
40 560 12
40 580 11
40 600 4
40 620 8
40 640 9
40 660 10
40 680 5
40 700 4
41 0 1
41 20 0
41 40 1
41 60 0
41 80 0
41 100 1
41 120 0
41 140 0
41 160 0
41 180 1
41 200 1
41 220 2
41 240 2
41 260 0
41 280 2
41 300 6
41 320 1
41 340 2
41 360 3
41 380 3
41 400 8
41 420 7
41 440 7
41 460 7
41 480 7
41 500 7
41 520 8
41 540 10
41 560 8
41 580 6
41 600 8
41 620 6
41 640 5
41 660 7
41 680 11
41 700 5
42 0 1
42 20 1
42 40 0
42 60 0
42 80 0
42 100 2
42 120 0
42 140 1
42 160 1
42 180 1
42 200 1
42 220 1
42 240 2
42 260 0
42 280 1
42 300 1
42 320 0
42 340 0
42 360 1
42 380 2
42 400 12
42 420 12
42 440 5
42 460 6
42 480 17
42 500 8
42 520 14
42 540 6
42 560 8
42 580 12
42 600 11
42 620 11
42 640 6
42 660 9
42 680 7
42 700 6
43 0 0
43 20 0
43 40 3
43 60 1
43 80 0
43 100 0
43 120 1
43 140 0
43 160 1
43 180 1
43 200 1
43 220 3
43 240 1
43 260 3
43 280 3
43 300 1
43 320 0
43 340 0
43 360 2
43 380 7
43 400 5
43 420 8
43 440 13
43 460 8
43 480 5
43 500 6
43 520 13
43 540 8
43 560 11
43 580 9
43 600 5
43 620 2
43 640 10
43 660 4
43 680 9
43 700 9
44 0 0
44 20 1
44 40 2
44 60 0
44 80 2
44 100 0
44 120 2
44 140 0
44 160 2
44 180 0
44 200 2
44 220 1
44 240 3
44 260 1
44 280 1
44 300 0
44 320 3
44 340 0
44 360 0
44 380 3
44 400 8
44 420 5
44 440 10
44 460 8
44 480 10
44 500 3
44 520 10
44 540 6
44 560 8
44 580 5
44 600 7
44 620 7
44 640 5
44 660 5
44 680 4
44 700 2
45 0 1
45 20 0
45 40 1
45 60 1
45 80 4
45 100 1
45 120 1
45 140 7
45 160 1
45 180 4
45 200 0
45 220 0
45 240 1
45 260 2
45 280 1
45 300 0
45 320 3
45 340 1
45 360 1
45 380 3
45 400 3
45 420 6
45 440 6
45 460 3
45 480 9
45 500 5
45 520 7
45 540 10
45 560 7
45 580 11
45 600 9
45 620 10
45 640 10
45 660 6
45 680 5
45 700 8
46 0 0
46 20 0
46 40 0
46 60 0
46 80 2
46 100 1
46 120 1
46 140 1
46 160 0
46 180 0
46 200 2
46 220 4
46 240 1
46 260 0
46 280 2
46 300 1
46 320 0
46 340 0
46 360 1
46 380 2
46 400 2
46 420 9
46 440 10
46 460 4
46 480 6
46 500 7
46 520 10
46 540 10
46 560 5
46 580 13
46 600 9
46 620 8
46 640 4
46 660 7
46 680 5
46 700 5
47 0 1
47 20 1
47 40 0
47 60 1
47 80 0
47 100 1
47 120 2
47 140 0
47 160 0
47 180 0
47 200 1
47 220 0
47 240 1
47 260 2
47 280 1
47 300 2
47 320 1
47 340 6
47 360 0
47 380 2
47 400 3
47 420 5
47 440 8
47 460 5
47 480 10
47 500 6
47 520 8
47 540 9
47 560 8
47 580 3
47 600 7
47 620 2
47 640 5
47 660 6
47 680 3
47 700 4
48 0 1
48 20 2
48 40 0
48 60 0
48 80 2
48 100 1
48 120 0
48 140 0
48 160 1
48 180 0
48 200 0
48 220 1
48 240 0
48 260 2
48 280 0
48 300 1
48 320 4
48 340 0
48 360 1
48 380 2
48 400 1
48 420 5
48 440 3
48 460 3
48 480 9
48 500 10
48 520 12
48 540 7
48 560 5
48 580 4
48 600 6
48 620 8
48 640 4
48 660 4
48 680 3
48 700 7
49 0 1
49 20 1
49 40 2
49 60 0
49 80 2
49 100 0
49 120 0
49 140 0
49 160 0
49 180 0
49 200 2
49 220 1
49 240 1
49 260 0
49 280 0
49 300 4
49 320 0
49 340 1
49 360 0
49 380 0
49 400 1
49 420 7
49 440 9
49 460 4
49 480 5
49 500 6
49 520 11
49 540 11
49 560 10
49 580 6
49 600 10
49 620 5
49 640 4
49 660 6
49 680 4
49 700 3
50 0 1
50 20 3
50 40 0
50 60 1
50 80 1
50 100 2
50 120 2
50 140 3
50 160 1
50 180 2
50 200 1
50 220 2
50 240 2
50 260 1
50 280 3
50 300 1
50 320 2
50 340 1
50 360 2
50 380 1
50 400 1
50 420 4
50 440 13
50 460 8
50 480 10
50 500 9
50 520 6
50 540 10
50 560 13
50 580 10
50 600 3
50 620 6
50 640 4
50 660 5
50 680 7
50 700 9
51 0 3
51 20 1
51 40 1
51 60 0
51 80 1
51 100 0
51 120 0
51 140 1
51 160 1
51 180 0
51 200 1
51 220 0
51 240 1
51 260 0
51 280 2
51 300 1
51 320 3
51 340 1
51 360 0
51 380 2
51 400 4
51 420 2
51 440 3
51 460 8
51 480 10
51 500 13
51 520 11
51 540 9
51 560 7
51 580 6
51 600 9
51 620 4
51 640 8
51 660 7
51 680 9
51 700 3
52 0 0
52 20 1
52 40 0
52 60 1
52 80 1
52 100 2
52 120 0
52 140 2
52 160 0
52 180 1
52 200 1
52 220 2
52 240 1
52 260 1
52 280 1
52 300 0
52 320 3
52 340 2
52 360 1
52 380 0
52 400 0
52 420 4
52 440 6
52 460 7
52 480 7
52 500 4
52 520 10
52 540 16
52 560 10
52 580 6
52 600 8
52 620 8
52 640 4
52 660 8
52 680 1
52 700 8
53 0 3
53 20 1
53 40 1
53 60 1
53 80 0
53 100 0
53 120 1
53 140 1
53 160 0
53 180 1
53 200 4
53 220 1
53 240 1
53 260 0
53 280 3
53 300 0
53 320 0
53 340 1
53 360 2
53 380 1
53 400 1
53 420 1
53 440 1
53 460 8
53 480 8
53 500 13
53 520 11
53 540 8
53 560 6
53 580 5
53 600 4
53 620 8
53 640 4
53 660 3
53 680 3
53 700 7
54 0 0
54 20 1
54 40 1
54 60 2
54 80 2
54 100 0
54 120 1
54 140 1
54 160 2
54 180 1
54 200 0
54 220 1
54 240 1
54 260 1
54 280 3
54 300 1
54 320 2
54 340 2
54 360 2
54 380 1
54 400 0
54 420 1
54 440 2
54 460 5
54 480 6
54 500 6
54 520 6
54 540 5
54 560 11
54 580 4
54 600 2
54 620 7
54 640 3
54 660 2
54 680 5
54 700 7
55 0 2
55 20 1
55 40 0
55 60 4
55 80 0
55 100 0
55 120 0
55 140 1
55 160 1
55 180 1
55 200 0
55 220 1
55 240 0
55 260 0
55 280 0
55 300 2
55 320 3
55 340 1
55 360 1
55 380 0
55 400 2
55 420 3
55 440 1
55 460 4
55 480 8
55 500 5
55 520 9
55 540 10
55 560 7
55 580 7
55 600 9
55 620 8
55 640 8
55 660 9
55 680 5
55 700 3
56 0 4
56 20 1
56 40 2
56 60 3
56 80 2
56 100 1
56 120 0
56 140 0
56 160 2
56 180 0
56 200 1
56 220 1
56 240 0
56 260 0
56 280 2
56 300 0
56 320 3
56 340 0
56 360 2
56 380 0
56 400 2
56 420 1
56 440 1
56 460 2
56 480 7
56 500 10
56 520 8
56 540 9
56 560 6
56 580 1
56 600 8
56 620 8
56 640 4
56 660 6
56 680 1
56 700 6
57 0 1
57 20 1
57 40 1
57 60 0
57 80 1
57 100 1
57 120 0
57 140 0
57 160 3
57 180 3
57 200 2
57 220 0
57 240 2
57 260 1
57 280 2
57 300 2
57 320 3
57 340 5
57 360 3
57 380 2
57 400 0
57 420 0
57 440 0
57 460 3
57 480 7
57 500 4
57 520 9
57 540 9
57 560 10
57 580 7
57 600 6
57 620 6
57 640 6
57 660 4
57 680 6
57 700 10
58 0 4
58 20 0
58 40 2
58 60 1
58 80 2
58 100 3
58 120 2
58 140 0
58 160 1
58 180 1
58 200 0
58 220 0
58 240 1
58 260 0
58 280 0
58 300 1
58 320 1
58 340 2
58 360 2
58 380 0
58 400 1
58 420 1
58 440 1
58 460 4
58 480 5
58 500 7
58 520 5
58 540 8
58 560 13
58 580 7
58 600 6
58 620 7
58 640 7
58 660 4
58 680 8
58 700 6
59 0 3
59 20 2
59 40 2
59 60 2
59 80 1
59 100 0
59 120 1
59 140 0
59 160 0
59 180 2
59 200 0
59 220 1
59 240 1
59 260 2
59 280 1
59 300 4
59 320 1
59 340 2
59 360 4
59 380 2
59 400 2
59 420 1
59 440 2
59 460 1
59 480 4
59 500 6
59 520 3
59 540 7
59 560 7
59 580 8
59 600 5
59 620 7
59 640 4
59 660 3
59 680 9
59 700 8
60 0 0
60 20 0
60 40 2
60 60 1
60 80 1
60 100 1
60 120 1
60 140 0
60 160 1
60 180 3
60 200 0
60 220 1
60 240 2
60 260 1
60 280 0
60 300 0
60 320 1
60 340 0
60 360 0
60 380 0
60 400 2
60 420 0
60 440 3
60 460 2
60 480 4
60 500 7
60 520 7
60 540 10
60 560 6
60 580 7
60 600 5
60 620 6
60 640 5
60 660 6
60 680 8
60 700 4
61 0 1
61 20 1
61 40 1
61 60 1
61 80 1
61 100 0
61 120 2
61 140 0
61 160 1
61 180 0
61 200 0
61 220 2
61 240 0
61 260 1
61 280 4
61 300 1
61 320 1
61 340 1
61 360 0
61 380 0
61 400 1
61 420 1
61 440 0
61 460 3
61 480 3
61 500 8
61 520 5
61 540 9
61 560 3
61 580 7
61 600 7
61 620 7
61 640 12
61 660 4
61 680 4
61 700 5
62 0 3
62 20 1
62 40 0
62 60 1
62 80 4
62 100 1
62 120 1
62 140 2
62 160 0
62 180 0
62 200 1
62 220 0
62 240 1
62 260 0
62 280 1
62 300 2
62 320 3
62 340 1
62 360 1
62 380 3
62 400 0
62 420 0
62 440 3
62 460 1
62 480 1
62 500 3
62 520 9
62 540 10
62 560 9
62 580 7
62 600 7
62 620 8
62 640 6
62 660 5
62 680 4
62 700 4
63 0 0
63 20 1
63 40 0
63 60 1
63 80 2
63 100 0
63 120 0
63 140 0
63 160 2
63 180 1
63 200 0
63 220 0
63 240 0
63 260 1
63 280 0
63 300 2
63 320 1
63 340 0
63 360 2
63 380 1
63 400 2
63 420 0
63 440 1
63 460 3
63 480 7
63 500 3
63 520 10
63 540 11
63 560 6
63 580 7
63 600 5
63 620 6
63 640 7
63 660 7
63 680 10
63 700 5


==> data/tTable/tsx.dat <==
0 0 0
0 20 0
0 40 0
0 60 0
0 80 0
0 100 0
0 120 0
0 140 0
0 160 0
0 180 1
0 200 0
0 220 0
0 240 0
0 260 0
0 280 0
0 300 0
0 320 0
0 340 0
0 360 0
0 380 0
0 400 0
0 420 0
0 440 0
0 460 0
0 480 0
0 500 0
0 520 0
0 540 0
0 560 0
0 580 0
0 600 0
0 620 0
0 640 1
0 660 0
0 680 0
0 700 0
1 0 0
1 20 0
1 40 0
1 60 0
1 80 0
1 100 0
1 120 0
1 140 0
1 160 0
1 180 0
1 200 0
1 220 0
1 240 0
1 260 0
1 280 0
1 300 0
1 320 0
1 340 0
1 360 0
1 380 0
1 400 0
1 420 0
1 440 0
1 460 0
1 480 0
1 500 0
1 520 0
1 540 0
1 560 0
1 580 0
1 600 0
1 620 0
1 640 0
1 660 0
1 680 0
1 700 0
2 0 0
2 20 0
2 40 0
2 60 0
2 80 0
2 100 0
2 120 0
2 140 0
2 160 0
2 180 0
2 200 0
2 220 0
2 240 0
2 260 0
2 280 0
2 300 0
2 320 0
2 340 0
2 360 0
2 380 0
2 400 0
2 420 0
2 440 0
2 460 0
2 480 0
2 500 0
2 520 0
2 540 0
2 560 0
2 580 0
2 600 0
2 620 0
2 640 0
2 660 0
2 680 0
2 700 0
3 0 0
3 20 0
3 40 0
3 60 0
3 80 0
3 100 0
3 120 0
3 140 0
3 160 0
3 180 0
3 200 0
3 220 0
3 240 0
3 260 0
3 280 0
3 300 0
3 320 0
3 340 0
3 360 0
3 380 0
3 400 0
3 420 0
3 440 0
3 460 0
3 480 0
3 500 0
3 520 0
3 540 0
3 560 0
3 580 0
3 600 0
3 620 0
3 640 0
3 660 0
3 680 0
3 700 0
4 0 0
4 20 0
4 40 0
4 60 0
4 80 0
4 100 0
4 120 0
4 140 0
4 160 0
4 180 0
4 200 0
4 220 0
4 240 0
4 260 0
4 280 0
4 300 0
4 320 0
4 340 0
4 360 0
4 380 0
4 400 0
4 420 0
4 440 0
4 460 0
4 480 0
4 500 0
4 520 0
4 540 0
4 560 0
4 580 0
4 600 0
4 620 0
4 640 0
4 660 0
4 680 0
4 700 0
5 0 0
5 20 0
5 40 0
5 60 0
5 80 0
5 100 0
5 120 0
5 140 0
5 160 0
5 180 0
5 200 0
5 220 0
5 240 0
5 260 0
5 280 0
5 300 0
5 320 0
5 340 0
5 360 0
5 380 0
5 400 0
5 420 0
5 440 0
5 460 0
5 480 0
5 500 0
5 520 0
5 540 0
5 560 0
5 580 0
5 600 0
5 620 0
5 640 0
5 660 0
5 680 0
5 700 0
6 0 0
6 20 0
6 40 0
6 60 0
6 80 0
6 100 0
6 120 0
6 140 0
6 160 0
6 180 0
6 200 0
6 220 0
6 240 0
6 260 0
6 280 0
6 300 0
6 320 0
6 340 0
6 360 0
6 380 0
6 400 0
6 420 0
6 440 0
6 460 0
6 480 0
6 500 0
6 520 0
6 540 0
6 560 0
6 580 0
6 600 0
6 620 0
6 640 0
6 660 0
6 680 0
6 700 0
7 0 0
7 20 0
7 40 0
7 60 0
7 80 0
7 100 0
7 120 0
7 140 0
7 160 0
7 180 0
7 200 0
7 220 0
7 240 0
7 260 0
7 280 0
7 300 0
7 320 0
7 340 0
7 360 0
7 380 0
7 400 0
7 420 0
7 440 0
7 460 0
7 480 0
7 500 0
7 520 0
7 540 0
7 560 0
7 580 0
7 600 0
7 620 0
7 640 0
7 660 0
7 680 0
7 700 0
8 0 0
8 20 0
8 40 0
8 60 0
8 80 0
8 100 0
8 120 0
8 140 0
8 160 0
8 180 0
8 200 0
8 220 0
8 240 0
8 260 0
8 280 0
8 300 0
8 320 0
8 340 0
8 360 0
8 380 0
8 400 0
8 420 0
8 440 0
8 460 0
8 480 0
8 500 0
8 520 0
8 540 0
8 560 0
8 580 0
8 600 0
8 620 0
8 640 0
8 660 0
8 680 0
8 700 0
9 0 0
9 20 0
9 40 0
9 60 0
9 80 0
9 100 0
9 120 0
9 140 0
9 160 0
9 180 0
9 200 0
9 220 0
9 240 0
9 260 0
9 280 0
9 300 0
9 320 0
9 340 0
9 360 0
9 380 0
9 400 0
9 420 0
9 440 0
9 460 0
9 480 0
9 500 0
9 520 0
9 540 0
9 560 0
9 580 0
9 600 0
9 620 0
9 640 0
9 660 0
9 680 0
9 700 0
10 0 0
10 20 0
10 40 0
10 60 0
10 80 0
10 100 0
10 120 0
10 140 0
10 160 0
10 180 0
10 200 0
10 220 0
10 240 0
10 260 0
10 280 0
10 300 0
10 320 0
10 340 0
10 360 0
10 380 0
10 400 0
10 420 0
10 440 0
10 460 0
10 480 0
10 500 0
10 520 0
10 540 0
10 560 0
10 580 0
10 600 0
10 620 0
10 640 0
10 660 0
10 680 0
10 700 0
11 0 0
11 20 0
11 40 0
11 60 0
11 80 0
11 100 0
11 120 0
11 140 0
11 160 0
11 180 0
11 200 0
11 220 0
11 240 0
11 260 0
11 280 0
11 300 0
11 320 0
11 340 0
11 360 0
11 380 0
11 400 0
11 420 0
11 440 0
11 460 0
11 480 0
11 500 0
11 520 0
11 540 0
11 560 0
11 580 0
11 600 0
11 620 0
11 640 0
11 660 0
11 680 0
11 700 0
12 0 0
12 20 0
12 40 0
12 60 0
12 80 0
12 100 0
12 120 0
12 140 0
12 160 0
12 180 0
12 200 0
12 220 0
12 240 0
12 260 0
12 280 0
12 300 0
12 320 0
12 340 0
12 360 0
12 380 0
12 400 0
12 420 0
12 440 0
12 460 0
12 480 0
12 500 0
12 520 0
12 540 0
12 560 0
12 580 0
12 600 0
12 620 0
12 640 0
12 660 0
12 680 1
12 700 0
13 0 0
13 20 0
13 40 0
13 60 0
13 80 0
13 100 0
13 120 0
13 140 0
13 160 0
13 180 0
13 200 0
13 220 0
13 240 0
13 260 0
13 280 0
13 300 0
13 320 0
13 340 0
13 360 0
13 380 0
13 400 0
13 420 0
13 440 0
13 460 0
13 480 0
13 500 0
13 520 0
13 540 0
13 560 0
13 580 0
13 600 0
13 620 0
13 640 0
13 660 0
13 680 0
13 700 0
14 0 0
14 20 0
14 40 0
14 60 0
14 80 0
14 100 0
14 120 0
14 140 0
14 160 0
14 180 0
14 200 0
14 220 0
14 240 0
14 260 0
14 280 0
14 300 0
14 320 0
14 340 1
14 360 0
14 380 0
14 400 0
14 420 0
14 440 0
14 460 0
14 480 0
14 500 0
14 520 0
14 540 0
14 560 0
14 580 0
14 600 0
14 620 0
14 640 0
14 660 0
14 680 0
14 700 0
15 0 0
15 20 0
15 40 0
15 60 0
15 80 0
15 100 0
15 120 0
15 140 0
15 160 0
15 180 0
15 200 0
15 220 0
15 240 0
15 260 0
15 280 0
15 300 0
15 320 0
15 340 0
15 360 0
15 380 0
15 400 0
15 420 0
15 440 0
15 460 0
15 480 0
15 500 0
15 520 0
15 540 0
15 560 0
15 580 0
15 600 0
15 620 0
15 640 0
15 660 0
15 680 0
15 700 0
16 0 0
16 20 0
16 40 0
16 60 0
16 80 0
16 100 0
16 120 0
16 140 0
16 160 0
16 180 0
16 200 0
16 220 0
16 240 0
16 260 0
16 280 0
16 300 0
16 320 0
16 340 0
16 360 0
16 380 0
16 400 0
16 420 0
16 440 0
16 460 0
16 480 0
16 500 0
16 520 0
16 540 0
16 560 0
16 580 0
16 600 0
16 620 0
16 640 0
16 660 0
16 680 0
16 700 0
17 0 0
17 20 0
17 40 0
17 60 0
17 80 0
17 100 0
17 120 0
17 140 0
17 160 0
17 180 0
17 200 0
17 220 0
17 240 0
17 260 0
17 280 0
17 300 0
17 320 0
17 340 0
17 360 1
17 380 0
17 400 0
17 420 0
17 440 0
17 460 0
17 480 0
17 500 0
17 520 1
17 540 0
17 560 0
17 580 0
17 600 0
17 620 0
17 640 0
17 660 0
17 680 0
17 700 0
18 0 0
18 20 0
18 40 0
18 60 0
18 80 0
18 100 0
18 120 0
18 140 0
18 160 0
18 180 0
18 200 0
18 220 0
18 240 0
18 260 0
18 280 0
18 300 0
18 320 0
18 340 0
18 360 0
18 380 1
18 400 0
18 420 0
18 440 0
18 460 0
18 480 0
18 500 0
18 520 0
18 540 0
18 560 0
18 580 0
18 600 0
18 620 0
18 640 0
18 660 0
18 680 0
18 700 0
19 0 0
19 20 0
19 40 0
19 60 0
19 80 0
19 100 0
19 120 0
19 140 0
19 160 0
19 180 0
19 200 0
19 220 0
19 240 0
19 260 0
19 280 0
19 300 0
19 320 0
19 340 0
19 360 0
19 380 0
19 400 0
19 420 0
19 440 0
19 460 0
19 480 0
19 500 0
19 520 0
19 540 0
19 560 0
19 580 0
19 600 0
19 620 0
19 640 0
19 660 0
19 680 0
19 700 0
20 0 0
20 20 0
20 40 0
20 60 0
20 80 0
20 100 0
20 120 0
20 140 0
20 160 0
20 180 0
20 200 0
20 220 0
20 240 0
20 260 0
20 280 0
20 300 0
20 320 0
20 340 0
20 360 0
20 380 0
20 400 0
20 420 0
20 440 0
20 460 0
20 480 1
20 500 0
20 520 0
20 540 0
20 560 0
20 580 0
20 600 0
20 620 0
20 640 1
20 660 0
20 680 0
20 700 0
21 0 0
21 20 0
21 40 0
21 60 0
21 80 0
21 100 0
21 120 0
21 140 0
21 160 0
21 180 0
21 200 0
21 220 0
21 240 0
21 260 0
21 280 0
21 300 1
21 320 0
21 340 0
21 360 0
21 380 0
21 400 0
21 420 0
21 440 0
21 460 0
21 480 0
21 500 0
21 520 0
21 540 0
21 560 0
21 580 0
21 600 0
21 620 0
21 640 0
21 660 0
21 680 0
21 700 0
22 0 0
22 20 0
22 40 0
22 60 0
22 80 0
22 100 0
22 120 0
22 140 0
22 160 0
22 180 0
22 200 0
22 220 0
22 240 0
22 260 0
22 280 0
22 300 0
22 320 0
22 340 0
22 360 0
22 380 0
22 400 0
22 420 0
22 440 0
22 460 0
22 480 0
22 500 0
22 520 0
22 540 0
22 560 0
22 580 0
22 600 0
22 620 0
22 640 0
22 660 0
22 680 0
22 700 0
23 0 0
23 20 0
23 40 0
23 60 0
23 80 0
23 100 0
23 120 0
23 140 0
23 160 0
23 180 0
23 200 0
23 220 0
23 240 0
23 260 0
23 280 0
23 300 0
23 320 0
23 340 0
23 360 0
23 380 0
23 400 0
23 420 1
23 440 0
23 460 0
23 480 0
23 500 0
23 520 0
23 540 0
23 560 0
23 580 0
23 600 0
23 620 0
23 640 0
23 660 0
23 680 0
23 700 0
24 0 0
24 20 0
24 40 0
24 60 0
24 80 0
24 100 0
24 120 0
24 140 0
24 160 0
24 180 0
24 200 0
24 220 0
24 240 0
24 260 0
24 280 0
24 300 0
24 320 0
24 340 0
24 360 0
24 380 0
24 400 0
24 420 0
24 440 0
24 460 0
24 480 0
24 500 0
24 520 0
24 540 0
24 560 0
24 580 0
24 600 0
24 620 0
24 640 0
24 660 0
24 680 1
24 700 0
25 0 0
25 20 0
25 40 0
25 60 0
25 80 0
25 100 0
25 120 0
25 140 0
25 160 0
25 180 0
25 200 0
25 220 0
25 240 0
25 260 0
25 280 0
25 300 0
25 320 0
25 340 0
25 360 0
25 380 0
25 400 0
25 420 0
25 440 0
25 460 0
25 480 0
25 500 0
25 520 0
25 540 0
25 560 0
25 580 0
25 600 0
25 620 0
25 640 0
25 660 0
25 680 0
25 700 0
26 0 0
26 20 0
26 40 0
26 60 0
26 80 0
26 100 0
26 120 0
26 140 0
26 160 0
26 180 0
26 200 0
26 220 0
26 240 0
26 260 0
26 280 0
26 300 0
26 320 0
26 340 0
26 360 0
26 380 0
26 400 0
26 420 0
26 440 0
26 460 0
26 480 0
26 500 0
26 520 0
26 540 0
26 560 0
26 580 0
26 600 0
26 620 0
26 640 0
26 660 0
26 680 0
26 700 0
27 0 0
27 20 0
27 40 0
27 60 0
27 80 0
27 100 0
27 120 0
27 140 0
27 160 0
27 180 0
27 200 0
27 220 0
27 240 0
27 260 0
27 280 0
27 300 0
27 320 0
27 340 0
27 360 0
27 380 0
27 400 0
27 420 0
27 440 0
27 460 0
27 480 0
27 500 0
27 520 0
27 540 0
27 560 0
27 580 0
27 600 0
27 620 0
27 640 0
27 660 0
27 680 0
27 700 0
28 0 0
28 20 0
28 40 0
28 60 0
28 80 0
28 100 0
28 120 0
28 140 0
28 160 0
28 180 0
28 200 0
28 220 0
28 240 0
28 260 0
28 280 0
28 300 0
28 320 0
28 340 0
28 360 0
28 380 0
28 400 0
28 420 0
28 440 0
28 460 0
28 480 0
28 500 0
28 520 0
28 540 0
28 560 0
28 580 0
28 600 0
28 620 0
28 640 0
28 660 0
28 680 0
28 700 0
29 0 0
29 20 0
29 40 0
29 60 0
29 80 0
29 100 0
29 120 0
29 140 0
29 160 0
29 180 0
29 200 0
29 220 0
29 240 0
29 260 0
29 280 0
29 300 0
29 320 0
29 340 0
29 360 0
29 380 0
29 400 0
29 420 0
29 440 0
29 460 0
29 480 0
29 500 0
29 520 0
29 540 0
29 560 0
29 580 0
29 600 0
29 620 0
29 640 0
29 660 0
29 680 0
29 700 0
30 0 0
30 20 0
30 40 0
30 60 0
30 80 0
30 100 0
30 120 0
30 140 0
30 160 0
30 180 0
30 200 0
30 220 0
30 240 0
30 260 0
30 280 0
30 300 0
30 320 0
30 340 0
30 360 0
30 380 0
30 400 0
30 420 0
30 440 0
30 460 0
30 480 0
30 500 0
30 520 0
30 540 0
30 560 0
30 580 0
30 600 0
30 620 0
30 640 0
30 660 0
30 680 0
30 700 0
31 0 0
31 20 0
31 40 0
31 60 0
31 80 0
31 100 0
31 120 0
31 140 0
31 160 0
31 180 0
31 200 0
31 220 0
31 240 0
31 260 0
31 280 0
31 300 0
31 320 0
31 340 0
31 360 0
31 380 0
31 400 0
31 420 0
31 440 0
31 460 0
31 480 0
31 500 0
31 520 0
31 540 0
31 560 0
31 580 0
31 600 0
31 620 0
31 640 0
31 660 0
31 680 0
31 700 0
32 0 0
32 20 0
32 40 0
32 60 0
32 80 0
32 100 0
32 120 0
32 140 0
32 160 0
32 180 0
32 200 0
32 220 0
32 240 0
32 260 0
32 280 0
32 300 0
32 320 0
32 340 0
32 360 0
32 380 0
32 400 0
32 420 0
32 440 0
32 460 0
32 480 0
32 500 0
32 520 0
32 540 0
32 560 0
32 580 0
32 600 0
32 620 0
32 640 0
32 660 0
32 680 0
32 700 0
33 0 0
33 20 0
33 40 0
33 60 0
33 80 0
33 100 0
33 120 0
33 140 0
33 160 0
33 180 0
33 200 0
33 220 0
33 240 0
33 260 0
33 280 0
33 300 0
33 320 0
33 340 0
33 360 0
33 380 0
33 400 0
33 420 0
33 440 0
33 460 0
33 480 0
33 500 0
33 520 0
33 540 0
33 560 0
33 580 0
33 600 0
33 620 0
33 640 0
33 660 0
33 680 0
33 700 0
34 0 0
34 20 0
34 40 0
34 60 0
34 80 0
34 100 0
34 120 0
34 140 0
34 160 0
34 180 0
34 200 0
34 220 0
34 240 0
34 260 0
34 280 0
34 300 0
34 320 0
34 340 0
34 360 0
34 380 0
34 400 0
34 420 0
34 440 0
34 460 0
34 480 0
34 500 0
34 520 0
34 540 0
34 560 0
34 580 0
34 600 0
34 620 0
34 640 0
34 660 0
34 680 0
34 700 0
35 0 0
35 20 0
35 40 0
35 60 0
35 80 0
35 100 0
35 120 0
35 140 0
35 160 0
35 180 0
35 200 0
35 220 0
35 240 0
35 260 0
35 280 0
35 300 0
35 320 0
35 340 0
35 360 0
35 380 0
35 400 0
35 420 0
35 440 0
35 460 0
35 480 0
35 500 0
35 520 0
35 540 0
35 560 0
35 580 0
35 600 0
35 620 0
35 640 0
35 660 0
35 680 0
35 700 0
36 0 0
36 20 0
36 40 0
36 60 0
36 80 0
36 100 0
36 120 0
36 140 0
36 160 0
36 180 0
36 200 0
36 220 0
36 240 0
36 260 0
36 280 0
36 300 0
36 320 0
36 340 0
36 360 0
36 380 0
36 400 0
36 420 0
36 440 0
36 460 0
36 480 0
36 500 0
36 520 0
36 540 0
36 560 0
36 580 0
36 600 0
36 620 0
36 640 0
36 660 0
36 680 0
36 700 0
37 0 0
37 20 0
37 40 0
37 60 0
37 80 0
37 100 0
37 120 0
37 140 0
37 160 0
37 180 0
37 200 0
37 220 0
37 240 0
37 260 0
37 280 0
37 300 0
37 320 0
37 340 0
37 360 0
37 380 0
37 400 0
37 420 0
37 440 0
37 460 0
37 480 0
37 500 0
37 520 0
37 540 0
37 560 0
37 580 0
37 600 0
37 620 0
37 640 0
37 660 0
37 680 0
37 700 0
38 0 0
38 20 0
38 40 0
38 60 0
38 80 0
38 100 0
38 120 0
38 140 0
38 160 0
38 180 0
38 200 0
38 220 0
38 240 0
38 260 0
38 280 0
38 300 0
38 320 0
38 340 0
38 360 0
38 380 0
38 400 0
38 420 0
38 440 0
38 460 0
38 480 0
38 500 0
38 520 0
38 540 0
38 560 0
38 580 0
38 600 0
38 620 0
38 640 0
38 660 0
38 680 0
38 700 0
39 0 0
39 20 0
39 40 0
39 60 0
39 80 0
39 100 0
39 120 0
39 140 0
39 160 0
39 180 0
39 200 0
39 220 0
39 240 0
39 260 0
39 280 0
39 300 0
39 320 0
39 340 0
39 360 0
39 380 0
39 400 0
39 420 0
39 440 0
39 460 0
39 480 0
39 500 0
39 520 0
39 540 0
39 560 0
39 580 0
39 600 0
39 620 0
39 640 0
39 660 0
39 680 0
39 700 0
40 0 0
40 20 0
40 40 0
40 60 0
40 80 0
40 100 0
40 120 0
40 140 0
40 160 0
40 180 0
40 200 0
40 220 0
40 240 0
40 260 0
40 280 0
40 300 0
40 320 0
40 340 0
40 360 0
40 380 0
40 400 0
40 420 0
40 440 0
40 460 0
40 480 0
40 500 0
40 520 0
40 540 0
40 560 0
40 580 0
40 600 0
40 620 0
40 640 0
40 660 0
40 680 0
40 700 0
41 0 0
41 20 0
41 40 0
41 60 0
41 80 0
41 100 0
41 120 0
41 140 0
41 160 0
41 180 0
41 200 0
41 220 0
41 240 0
41 260 0
41 280 0
41 300 0
41 320 0
41 340 0
41 360 0
41 380 0
41 400 0
41 420 0
41 440 0
41 460 0
41 480 0
41 500 0
41 520 0
41 540 0
41 560 0
41 580 0
41 600 0
41 620 0
41 640 0
41 660 0
41 680 0
41 700 0
42 0 0
42 20 0
42 40 1
42 60 0
42 80 0
42 100 0
42 120 0
42 140 0
42 160 0
42 180 0
42 200 0
42 220 0
42 240 0
42 260 0
42 280 0
42 300 0
42 320 0
42 340 0
42 360 0
42 380 0
42 400 0
42 420 0
42 440 0
42 460 0
42 480 0
42 500 0
42 520 0
42 540 0
42 560 0
42 580 0
42 600 0
42 620 0
42 640 0
42 660 0
42 680 0
42 700 0
43 0 0
43 20 0
43 40 0
43 60 0
43 80 0
43 100 0
43 120 0
43 140 0
43 160 0
43 180 0
43 200 0
43 220 0
43 240 0
43 260 0
43 280 0
43 300 0
43 320 0
43 340 0
43 360 0
43 380 0
43 400 0
43 420 0
43 440 0
43 460 0
43 480 0
43 500 0
43 520 0
43 540 0
43 560 0
43 580 0
43 600 0
43 620 0
43 640 0
43 660 0
43 680 0
43 700 0
44 0 0
44 20 0
44 40 0
44 60 0
44 80 0
44 100 0
44 120 0
44 140 0
44 160 0
44 180 0
44 200 0
44 220 0
44 240 0
44 260 0
44 280 0
44 300 1
44 320 0
44 340 0
44 360 0
44 380 0
44 400 0
44 420 0
44 440 0
44 460 0
44 480 0
44 500 0
44 520 0
44 540 0
44 560 0
44 580 0
44 600 0
44 620 0
44 640 0
44 660 0
44 680 0
44 700 0
45 0 0
45 20 0
45 40 0
45 60 0
45 80 0
45 100 0
45 120 0
45 140 0
45 160 0
45 180 0
45 200 0
45 220 0
45 240 0
45 260 0
45 280 0
45 300 0
45 320 0
45 340 0
45 360 0
45 380 0
45 400 0
45 420 0
45 440 0
45 460 0
45 480 0
45 500 1
45 520 0
45 540 0
45 560 0
45 580 0
45 600 0
45 620 0
45 640 0
45 660 0
45 680 0
45 700 0
46 0 0
46 20 0
46 40 0
46 60 0
46 80 0
46 100 0
46 120 0
46 140 0
46 160 0
46 180 0
46 200 0
46 220 0
46 240 0
46 260 0
46 280 0
46 300 0
46 320 0
46 340 0
46 360 0
46 380 0
46 400 0
46 420 0
46 440 0
46 460 0
46 480 0
46 500 0
46 520 0
46 540 0
46 560 0
46 580 0
46 600 0
46 620 0
46 640 0
46 660 0
46 680 0
46 700 0
47 0 0
47 20 0
47 40 0
47 60 0
47 80 0
47 100 0
47 120 0
47 140 0
47 160 0
47 180 0
47 200 0
47 220 0
47 240 0
47 260 0
47 280 0
47 300 0
47 320 0
47 340 0
47 360 0
47 380 0
47 400 0
47 420 0
47 440 0
47 460 0
47 480 0
47 500 0
47 520 0
47 540 0
47 560 0
47 580 0
47 600 0
47 620 0
47 640 0
47 660 0
47 680 0
47 700 0
48 0 0
48 20 0
48 40 0
48 60 0
48 80 0
48 100 0
48 120 0
48 140 0
48 160 0
48 180 0
48 200 0
48 220 0
48 240 0
48 260 0
48 280 0
48 300 0
48 320 0
48 340 0
48 360 0
48 380 0
48 400 0
48 420 0
48 440 0
48 460 0
48 480 0
48 500 0
48 520 0
48 540 0
48 560 0
48 580 0
48 600 0
48 620 0
48 640 0
48 660 0
48 680 0
48 700 0
49 0 0
49 20 0
49 40 0
49 60 0
49 80 0
49 100 0
49 120 0
49 140 0
49 160 0
49 180 0
49 200 0
49 220 0
49 240 0
49 260 0
49 280 0
49 300 0
49 320 0
49 340 0
49 360 0
49 380 0
49 400 0
49 420 0
49 440 0
49 460 0
49 480 0
49 500 0
49 520 0
49 540 0
49 560 0
49 580 0
49 600 0
49 620 0
49 640 0
49 660 0
49 680 0
49 700 0
50 0 0
50 20 0
50 40 0
50 60 0
50 80 0
50 100 0
50 120 0
50 140 0
50 160 0
50 180 0
50 200 0
50 220 0
50 240 0
50 260 0
50 280 0
50 300 0
50 320 0
50 340 0
50 360 0
50 380 0
50 400 0
50 420 0
50 440 0
50 460 0
50 480 0
50 500 0
50 520 0
50 540 0
50 560 0
50 580 0
50 600 0
50 620 0
50 640 0
50 660 0
50 680 0
50 700 0
51 0 0
51 20 0
51 40 0
51 60 0
51 80 0
51 100 0
51 120 0
51 140 0
51 160 0
51 180 0
51 200 0
51 220 0
51 240 0
51 260 0
51 280 0
51 300 0
51 320 0
51 340 0
51 360 0
51 380 0
51 400 0
51 420 0
51 440 0
51 460 0
51 480 0
51 500 0
51 520 0
51 540 0
51 560 0
51 580 0
51 600 0
51 620 0
51 640 0
51 660 0
51 680 0
51 700 0
52 0 0
52 20 0
52 40 0
52 60 0
52 80 0
52 100 0
52 120 0
52 140 0
52 160 0
52 180 0
52 200 0
52 220 0
52 240 0
52 260 0
52 280 0
52 300 0
52 320 0
52 340 0
52 360 0
52 380 0
52 400 0
52 420 0
52 440 0
52 460 0
52 480 0
52 500 0
52 520 0
52 540 0
52 560 0
52 580 0
52 600 0
52 620 0
52 640 0
52 660 0
52 680 0
52 700 0
53 0 0
53 20 0
53 40 0
53 60 0
53 80 0
53 100 0
53 120 0
53 140 0
53 160 0
53 180 0
53 200 0
53 220 0
53 240 0
53 260 0
53 280 0
53 300 0
53 320 0
53 340 0
53 360 0
53 380 0
53 400 0
53 420 0
53 440 0
53 460 0
53 480 0
53 500 0
53 520 0
53 540 0
53 560 0
53 580 0
53 600 0
53 620 0
53 640 0
53 660 0
53 680 0
53 700 0
54 0 0
54 20 0
54 40 0
54 60 0
54 80 0
54 100 0
54 120 0
54 140 0
54 160 0
54 180 0
54 200 0
54 220 0
54 240 0
54 260 0
54 280 0
54 300 0
54 320 0
54 340 0
54 360 0
54 380 0
54 400 0
54 420 0
54 440 0
54 460 0
54 480 0
54 500 0
54 520 0
54 540 0
54 560 0
54 580 0
54 600 0
54 620 0
54 640 0
54 660 0
54 680 0
54 700 0
55 0 0
55 20 0
55 40 0
55 60 0
55 80 0
55 100 0
55 120 0
55 140 0
55 160 0
55 180 0
55 200 0
55 220 0
55 240 0
55 260 0
55 280 0
55 300 0
55 320 0
55 340 0
55 360 0
55 380 0
55 400 0
55 420 0
55 440 0
55 460 0
55 480 0
55 500 0
55 520 0
55 540 0
55 560 0
55 580 0
55 600 0
55 620 0
55 640 0
55 660 0
55 680 0
55 700 0
56 0 0
56 20 0
56 40 0
56 60 0
56 80 0
56 100 0
56 120 0
56 140 0
56 160 0
56 180 0
56 200 0
56 220 0
56 240 0
56 260 0
56 280 0
56 300 0
56 320 0
56 340 0
56 360 0
56 380 0
56 400 0
56 420 0
56 440 0
56 460 0
56 480 0
56 500 0
56 520 0
56 540 0
56 560 0
56 580 0
56 600 0
56 620 0
56 640 0
56 660 0
56 680 0
56 700 0
57 0 0
57 20 0
57 40 0
57 60 0
57 80 0
57 100 0
57 120 0
57 140 0
57 160 0
57 180 0
57 200 0
57 220 0
57 240 0
57 260 0
57 280 0
57 300 0
57 320 0
57 340 0
57 360 0
57 380 0
57 400 0
57 420 0
57 440 0
57 460 0
57 480 0
57 500 0
57 520 0
57 540 0
57 560 0
57 580 0
57 600 0
57 620 0
57 640 0
57 660 0
57 680 0
57 700 0
58 0 0
58 20 0
58 40 0
58 60 0
58 80 0
58 100 0
58 120 0
58 140 0
58 160 0
58 180 0
58 200 0
58 220 0
58 240 0
58 260 0
58 280 0
58 300 0
58 320 0
58 340 0
58 360 0
58 380 0
58 400 0
58 420 0
58 440 0
58 460 0
58 480 0
58 500 0
58 520 0
58 540 0
58 560 0
58 580 0
58 600 0
58 620 0
58 640 0
58 660 0
58 680 0
58 700 0
59 0 0
59 20 0
59 40 0
59 60 0
59 80 0
59 100 0
59 120 0
59 140 0
59 160 0
59 180 0
59 200 0
59 220 0
59 240 0
59 260 0
59 280 0
59 300 0
59 320 0
59 340 0
59 360 0
59 380 0
59 400 0
59 420 0
59 440 0
59 460 0
59 480 0
59 500 0
59 520 0
59 540 0
59 560 0
59 580 0
59 600 0
59 620 0
59 640 0
59 660 0
59 680 0
59 700 0
60 0 0
60 20 0
60 40 0
60 60 0
60 80 0
60 100 0
60 120 0
60 140 0
60 160 0
60 180 0
60 200 0
60 220 0
60 240 0
60 260 0
60 280 0
60 300 0
60 320 0
60 340 0
60 360 0
60 380 0
60 400 0
60 420 0
60 440 0
60 460 0
60 480 0
60 500 0
60 520 0
60 540 0
60 560 0
60 580 0
60 600 0
60 620 0
60 640 0
60 660 0
60 680 0
60 700 0
61 0 0
61 20 0
61 40 0
61 60 0
61 80 0
61 100 0
61 120 0
61 140 0
61 160 0
61 180 0
61 200 0
61 220 0
61 240 0
61 260 0
61 280 0
61 300 0
61 320 0
61 340 0
61 360 0
61 380 0
61 400 0
61 420 0
61 440 0
61 460 0
61 480 0
61 500 0
61 520 0
61 540 0
61 560 0
61 580 0
61 600 0
61 620 0
61 640 0
61 660 0
61 680 0
61 700 0
62 0 0
62 20 0
62 40 0
62 60 0
62 80 0
62 100 0
62 120 0
62 140 0
62 160 0
62 180 0
62 200 0
62 220 0
62 240 0
62 260 0
62 280 0
62 300 0
62 320 0
62 340 0
62 360 0
62 380 0
62 400 0
62 420 0
62 440 0
62 460 0
62 480 0
62 500 0
62 520 0
62 540 0
62 560 0
62 580 0
62 600 0
62 620 0
62 640 0
62 660 0
62 680 0
62 700 0
63 0 0
63 20 0
63 40 0
63 60 0
63 80 0
63 100 0
63 120 0
63 140 0
63 160 0
63 180 0
63 200 0
63 220 0
63 240 0
63 260 0
63 280 0
63 300 0
63 320 0
63 340 0
63 360 0
63 380 0
63 400 0
63 420 0
63 440 0
63 460 0
63 480 0
63 500 0
63 520 0
63 540 0
63 560 0
63 580 0
63 600 0
63 620 0
63 640 0
63 660 0
63 680 0
63 700 0


==> m1-plot/Book1.csv <==
Type,0,1,2,3,4,5,Miss,Access Count,Miss Count
4Access/0Miss,2317,17678,5,0,0,0,N,4,0
4Access/1Miss,18,19976,6,0,0,0,Y,4,1
16Access/0Miss,3,13017,6977,3,0,0,N,16,0
16Access/4Miss,0,3720,16266,14,0,0,Y,16,4
32Access/0Miss,0,918,19064,17,1,0,N,32,0
32Access/8Miss,0,1,2423,17545,30,1,Y,32,8
64Access/0Miss,0,0,16,16738,3241,3,N,64,0
64Access/16Miss,0,0,0,0,31,19321,Y,64,16
